Gender Bias in Word Embeddings: A Comprehensive Analysis of Frequency, Syntax, and Semantics

The statistical regularities in language corpora encode well-known social biases into word embeddings. Here, we focus on gender to provide a comprehensive analysis of group-based biases in widely-used static English word embeddings trained on internet corpora (GloVe 2014, fastText 2017). Using the Single-Category Word Embedding Association Test, we demonstrate the widespread prevalence of gender biases that also show differences in: (1) frequencies of words associated with men versus women; (b) part-of-speech tags in gender-associated words; (c) semantic categories in gender-associated words; and (d) valence, arousal, and dominance in gender-associated words. First, in terms of word frequency: we find that, of the 1,000 most frequent words in the vocabulary, 77% are more associated with men than women, providing direct evidence of a masculine default in the everyday language of the English-speaking world. Second, turning to parts-of-speech: the top male-associated words are typically verbs (e.g., fight, overpower) while the top female-associated words are typically adjectives and adverbs (e.g., giving, emotionally). Gender biases in embeddings also permeate parts-of-speech. Third, for semantic categories: bottom-up, cluster analyses of the top 1,000 words associated with each gender. The top male-associated concepts include roles and domains of big tech, engineering, religion, sports, and violence; in contrast, the top female-associated concepts are less focused on roles, including, instead, female-specific slurs and sexual content, as well as appearance and kitchen terms. Fourth, using human ratings of word valence, arousal, and dominance from a ~20,000 word lexicon, we find that male-associated words are higher on arousal and dominance, while female-associated words are higher on valence.

==> figs/tsne_clusters_female_male_vis_elkan_11.dat <==
x	y	cluster	word
9.998550415039062	26.03121566772461	1	her
9.804800033569336	24.75592041015625	1	she
7.0395188331604	23.208724975585938	1	She
-31.76304817199707	-16.124696731567383	6	~
16.144390106201172	10.53064250946045	1	women
17.313880920410156	21.22873878479004	4	beautiful
11.235963821411133	6.992698669433594	2	class
2.169445276260376	-23.472436904907227	0	Health
13.548630714416504	29.188478469848633	5	hot
7.587684631347656	21.051897048950195	1	couple
9.072586059570312	10.441530227661133	2	date
12.079968452453613	10.213164329528809	2	photos
12.118612289428711	29.710126876831055	5	girl
11.061527252197266	26.61393928527832	1	woman
15.96485424041748	8.071893692016602	2	model
12.800196647644043	23.08402442932129	2	pictures
21.38811683654785	9.670303344726562	4	hair
13.414386749267578	30.739282608032227	5	girls
-2.572866916656494	-24.635560989379883	0	Women
30.752424240112305	-4.057225704193115	1	skin
9.05833625793457	19.826927185058594	4	wonderful
5.412765979766846	19.289175033569336	2	info
8.815736770629883	25.211589813232422	1	mother
32.452545166015625	4.039373397827148	4	wedding
12.17728328704834	14.425935745239258	1	stories
11.842458724975586	4.731593132019043	1	relationship
-13.406137466430664	-28.902658462524414	0	Food
-20.08146858215332	-1.3029124736785889	10	Her
21.673328399658203	34.24324035644531	5	movies
-15.870258331298828	-0.024561641737818718	10	Hot
26.830167770385742	-0.958211362361908	3	rooms
22.034475326538086	-8.305875778198242	2	cell
19.360105514526367	6.413450241088867	2	shopping
-33.69888687133789	4.510470867156982	7	Mary
22.234424591064453	-10.960039138793945	1	cancer
8.950324058532715	6.923181533813477	2	updated
23.40810775756836	13.626911163330078	4	wear
12.033074378967285	21.025026321411133	8	sweet
18.073997497558594	-1.5928033590316772	2	models
25.53046417236328	3.5541820526123047	3	kitchen
1.8213165998458862	-35.2800407409668	6	Wedding
-34.59883117675781	-22.948102951049805	9	FREE
-20.3339786529541	-14.24958610534668	6	Plus
-4.35233211517334	-23.136085510253906	0	Model
20.812576293945312	19.754924774169922	4	fashion
18.149166107177734	15.649348258972168	4	cute
22.386878967285156	15.806982040405273	4	dress
28.977479934692383	11.077125549316406	4	colors
21.84939956665039	-3.4453887939453125	2	shipping
15.775784492492676	21.218050003051758	4	beauty
-17.548507690429688	0.2812215983867645	10	Girl
-12.463501930236816	-1.4006050825119019	10	Girls
-8.114124298095703	-12.74576473236084	0	Gallery
18.319215774536133	0.9616345763206482	2	classes
-10.071268081665039	0.43229058384895325	10	Sex
19.49505615234375	3.9888439178466797	2	stores
14.056015014648438	33.89472198486328	5	sexy
10.802962303161621	24.869735717773438	1	mom
17.624738693237305	37.77629470825195	5	teen
-26.077564239501953	-7.712266445159912	6	Summer
51.2000617980957	0.30204060673713684	8	recipe
-4.935415267944336	-29.51317596435547	6	Shipping
10.179004669189453	20.027267456054688	4	lovely
-8.6554536819458	0.13529881834983826	10	Movies
-9.412428855895996	-24.570999145507812	6	Natural
-33.38411331176758	-24.22416877746582	9	OR
13.725637435913086	-0.5107857584953308	1	marriage
10.671363830566406	8.037307739257812	2	websites
14.08547306060791	30.603530883789062	5	pics
-17.036773681640625	-16.135944366455078	6	Heart
48.99698257446289	3.471879482269287	8	cream
25.917104721069336	10.764119148254395	4	pattern
32.415645599365234	3.4660496711730957	4	flowers
8.447275161743164	23.864025115966797	1	sister
26.78141975402832	0.10415380448102951	3	bedroom
-19.670764923095703	-18.967662811279297	6	Style
17.357736587524414	2.20393705368042	2	magazine
-8.0020751953125	-19.844640731811523	0	Magazine
11.200726509094238	9.66471004486084	2	sample
-16.71238899230957	-0.09061404317617416	10	Pictures
3.9973628520965576	-26.624605178833008	0	Privacy
-10.108077049255371	-2.186924457550049	10	Asian
22.048904418945312	20.0145320892334	4	designs
50.915714263916016	-0.8844102621078491	8	sugar
15.093599319458008	30.041044235229492	5	gallery
16.81486701965332	20.814258575439453	4	clothes
48.31830596923828	1.5876952409744263	8	tea
8.158199310302734	10.211143493652344	2	reserved
12.741724014282227	-0.35773563385009766	1	relationships
-13.211122512817383	-22.873783111572266	6	Fashion
26.53481101989746	1.083989143371582	3	bathroom
50.48762893676758	1.3882975578308105	8	milk
17.041078567504883	39.902374267578125	5	pussy
49.837703704833984	2.3588478565216064	8	chocolate
-5.542760848999023	-19.472064971923828	0	Student
9.748501777648926	26.114412307739258	1	herself
-20.11212921142578	-18.206256866455078	6	Pink
-17.895099639892578	-13.072446823120117	6	Queen
-35.43846893310547	10.810546875	7	Sarah
-24.866979598999023	-2.115108013153076	7	Lady
-9.688222885131836	-13.874250411987305	6	Dance
-27.958463668823242	10.282767295837402	6	Rose
-32.636940002441406	-24.4541015625	9	WITH
-23.139537811279297	2.8010075092315674	6	Beautiful
21.72127914428711	-9.977097511291504	1	therapy
18.253686904907227	36.28205871582031	5	mature
-2.6407630443573	-29.424903869628906	6	Hair
22.28874397277832	16.962120056152344	4	clothing
49.250701904296875	-0.2136579304933548	8	foods
28.637374877929688	9.97783088684082	4	accessories
17.500322341918945	19.696413040161133	4	pink
49.99081802368164	4.642321586608887	8	cake
-24.23956871032715	8.327962875366211	3	Enjoy
25.146013259887695	5.3225507736206055	3	shower
8.912508010864258	22.349613189697266	1	lady
2.890838384628296	-36.05025100708008	6	Shoes
-19.148271560668945	-10.872222900390625	6	Beauty
4.240434169769287	-31.417423248291016	6	Bed
-31.29914665222168	3.97375750541687	7	Miss
22.97814178466797	5.520247936248779	2	shops
35.58698272705078	1.792555809020996	4	jewelry
33.76676559448242	4.455610275268555	4	fabric
27.69584083557129	8.63864517211914	4	designer
14.513755798339844	21.336544036865234	4	tiny
48.39192581176758	-0.8861095309257507	8	organic
-1.7200392484664917	-35.34316635131836	6	Dress
10.995731353759766	7.942742347717285	2	blogs
17.990705490112305	36.764705657958984	5	nude
50.775325775146484	-0.2906460464000702	8	recipes
-2.065051794052124	-17.00237464904785	6	♥
31.222137451171875	-5.797784328460693	1	breast
-35.69892883300781	-21.232789993286133	9	LOVE
5.6679158210754395	-26.07917594909668	0	Cancer
27.13506507873535	2.713247299194336	3	luxury
2.23907470703125	-20.60023307800293	0	MS
-4.585227966308594	-31.496667861938477	6	Bag
-35.383968353271484	20.85704803466797	7	Kelly
14.13403034210205	28.77262306213379	5	wet
-20.10162925720215	-1.621368646621704	10	Mom
11.617374420166016	4.403952121734619	1	parent
-34.15989303588867	5.109617710113525	7	Elizabeth
27.427135467529297	0.30717572569847107	3	bath
-25.280006408691406	-5.5323076248168945	6	Picture
25.946245193481445	10.455580711364746	2	patterns
16.526966094970703	21.672367095947266	4	gorgeous
49.35151290893555	4.502069473266602	8	delicious
-25.74187469482422	4.364198207855225	0	Getting
-31.11791229248047	-4.077171325683594	6	Sweet
20.861780166625977	39.313358306884766	5	cum
14.6663236618042	34.444915771484375	5	naked
-10.950313568115234	1.2743901014328003	10	Teen
-34.36786651611328	8.778998374938965	7	Ann
-24.624452590942383	9.865750312805176	6	Perfect
13.542061805725098	20.775819778442383	4	attractive
1.1439447402954102	-35.823299407958984	6	Jewelry
-5.203222751617432	-33.19183349609375	6	Vintage
18.3604679107666	39.09302520751953	5	blonde
14.068385124206543	22.268268585205078	4	ladies
-24.38739013671875	-10.57199764251709	0	Write
25.872224807739258	1.9048463106155396	3	swimming
-31.840112686157227	2.7344706058502197	7	Kim
9.332906723022461	7.304080963134766	2	availability
10.298300743103027	5.747824668884277	2	authors
10.574277877807617	23.924171447753906	1	loving
-29.107309341430664	1.095494031906128	7	Victoria
-34.59917068481445	10.254664421081543	7	Jane
-34.44243240356445	-20.435331344604492	9	MORE
27.87949562072754	12.702473640441895	4	flower
-10.52973461151123	-30.174928665161133	6	Tea
-15.642621994018555	-19.500619888305664	6	Halloween
-17.903676986694336	-17.21501922607422	6	Crystal
23.194177627563477	4.350255966186523	3	holidays
14.439910888671875	12.490198135375977	1	pregnant
-12.306076049804688	0.911537230014801	10	Sexy
18.849815368652344	20.5882511138916	4	stunning
50.17637634277344	-0.3030533492565155	8	eggs
1.197402000427246	-24.365983963012695	0	Fitness
-33.188697814941406	16.673969268798828	7	Jennifer
11.615877151489258	8.675531387329102	2	samples
12.824575424194336	19.310691833496094	2	matching
17.03537368774414	5.407815456390381	2	trends
12.637081146240234	5.9038896560668945	1	sensitive
-34.224945068359375	-20.031524658203125	9	NOW
-14.688807487487793	-30.016544342041016	6	Cream
-34.24061584472656	-19.284706115722656	9	HERE
-15.296464920043945	-29.444684982299805	8	Chocolate
13.726140022277832	-1.7187960147857666	1	pregnancy
4.493798732757568	-30.703527450561523	3	Spa
-1.677364468574524	-27.318574905395508	6	Skin
-3.837023973464966	-27.398853302001953	6	Floor
-36.70469284057617	15.285788536071777	7	Kate
-39.40129852294922	22.3709774017334	7	Lisa
16.704694747924805	-5.96217679977417	7	singer
-33.40178680419922	3.5294148921966553	7	Ms.
-37.25654220581055	10.033544540405273	7	Susan
14.546091079711914	-2.5764498710632324	1	nursing
22.88275718688965	-5.47923469543457	2	coupon
-15.448031425476074	-21.043699264526367	6	Flowers
18.541946411132812	5.2874932289123535	2	layout
-25.673294067382812	-6.433244705200195	0	Secret
22.23067855834961	-10.071078300476074	1	depression
49.66651153564453	1.386999487876892	8	egg
8.74958324432373	19.57772445678711	4	fabulous
13.095667839050293	5.653528213500977	1	babies
32.14680480957031	-6.11059045791626	1	oral
-40.284061431884766	21.86147117614746	7	Amy
-35.3221321105957	9.77227783203125	7	Anne
23.869455337524414	8.147472381591797	4	romantic
5.994061470031738	19.660606384277344	2	newest
24.221004486083984	18.854938507080078	4	elegant
28.33906364440918	-2.21710467338562	3	massage
-23.876110076904297	9.934844970703125	6	Simply
-12.840957641601562	-16.218448638916016	0	Reserved
-1.0150278806686401	-18.26905059814453	0	Dakota
-12.304876327514648	-32.50614929199219	8	Recipe
-23.13983726501465	4.406947612762451	6	Pretty
16.539201736450195	9.830820083618164	1	couples
-34.996726989746094	14.833699226379395	7	Anna
15.388300895690918	32.81620407104492	5	teens
-36.477638244628906	9.86237621307373	7	Barbara
-38.2264518737793	15.734938621520996	7	Laura
-11.012566566467285	-12.794203758239746	6	Ladies
-22.7369441986084	-10.886058807373047	0	Month
-9.772432327270508	1.4717224836349487	10	Porn
50.55886459350586	-2.0864248275756836	8	vegetables
22.97281837463379	-11.403746604919434	1	diabetes
-31.462743759155273	1.2152765989303589	7	Maria
16.233144760131836	38.3270378112793	5	fucked
20.487871170043945	-2.4688377380371094	2	template
-18.941211700439453	-18.534034729003906	6	Flower
24.259431838989258	13.233872413635254	4	dresses
9.002384185791016	-25.02027130126953	8	Recipes
-37.39300537109375	20.472501754760742	7	Michelle
-0.3956789970397949	-22.216583251953125	0	Consumer
23.45442008972168	1.7008332014083862	3	cruise
11.089486122131348	27.529695510864258	1	girlfriend
3.851701498031616	-30.51793098449707	3	Rooms
-29.50389862060547	4.087830066680908	7	Charlotte
-7.170524597167969	-20.335697174072266	0	Calendar
-12.323927879333496	-12.477449417114258	6	Princess
22.23445701599121	-1.485314965248108	2	designers
-27.51865005493164	-8.9365873336792	0	Choice
-20.41018295288086	-8.362930297851562	0	Sites
-7.2614216804504395	-19.553874969482422	0	Virtual
32.21133041381836	5.11660623550415	4	crystal
-35.14194869995117	7.344396591186523	7	Nancy
5.413196563720703	-32.23485565185547	6	Bedroom
15.902957916259766	33.94721984863281	5	bitch
16.62898826599121	36.5089225769043	5	lesbian
-13.631689071655273	-21.910743713378906	6	Designer
-32.12919998168945	11.227327346801758	7	Grace
17.27223014831543	39.363868713378906	5	tits
-34.38442611694336	21.392709732055664	7	Jessica
-23.805545806884766	-11.239863395690918	0	Purchase
-26.359943389892578	8.612940788269043	6	Valentine
-27.626853942871094	5.911048412322998	7	Madison
52.22793960571289	-2.530299425125122	8	cups
-18.6668643951416	-16.5664119720459	6	Pearl
-32.57865905761719	10.212726593017578	7	Alice
2.9437975883483887	-30.477210998535156	6	Dining
-22.20052146911621	-7.013905048370361	0	Shows
19.266380310058594	39.15248489379883	5	anal
2.473863363265991	-24.23446273803711	0	Therapy
19.288108825683594	0.03506443649530411	2	engagement
14.356735229492188	-3.0947301387786865	1	addiction
23.362565994262695	1.4476653337478638	3	pets
4.428565502166748	-25.774490356445312	0	Nursing
-17.712684631347656	-19.76148223876953	6	Soft
25.628299713134766	6.681851863861084	3	carpet
22.150671005249023	-11.272330284118652	1	disorder
-7.654665470123291	-13.614517211914062	0	Teacher
-23.5000057220459	10.198354721069336	0	Recently
-38.1223258972168	12.757939338684082	7	Linda
-37.520484924316406	21.664417266845703	7	Rachel
18.075794219970703	3.3887834548950195	2	dot
8.783016204833984	9.628286361694336	2	browse
24.413616180419922	18.650318145751953	4	stylish
15.473360061645508	31.137643814086914	5	galleries
51.119529724121094	-2.043023109436035	8	baking
-1.3940999507904053	-18.83493423461914	0	Cruise
-39.95608139038086	16.93123435974121	7	Karen
-24.818933486938477	-9.749083518981934	0	Created
-27.71792984008789	-10.06297492980957	0	Finding
7.158071041107178	-24.57659912109375	0	Diet
0.5212048292160034	-34.04020690917969	6	Bags
-34.44633102416992	-21.491334915161133	9	BEST
29.127208709716797	10.575029373168945	4	colours
-7.850427627563477	-28.423582077026367	6	Luxury
-24.00442886352539	9.346656799316406	0	Lots
0.9692344069480896	-17.1131591796875	0	Caribbean
20.340587615966797	18.612548828125	4	purple
27.102933883666992	1.0969349145889282	3	spa
-4.042184352874756	-23.214006423950195	0	Models
-13.198513984680176	-28.92151641845703	0	Healthy
-14.039861679077148	-21.571155548095703	6	Designs
16.988073348999023	5.722987174987793	2	collections
47.86870574951172	-1.828118920326233	8	nutrition
22.2799072265625	13.989826202392578	4	costume
4.47479248046875	-30.610483169555664	3	Apartment
22.720226287841797	36.09459686279297	5	facial
15.273892402648926	10.589330673217773	1	nurse
16.16205596923828	38.89852523803711	5	babe
26.27535057067871	2.0919320583343506	3	relaxing
5.782083511352539	-27.827560424804688	0	Yoga
-26.844093322753906	6.707299709320068	7	Eve
23.70795249938965	11.139228820800781	4	makeup
2.5577945709228516	-35.71706008911133	6	Womens
13.640962600708008	14.112812995910645	1	celebrity
-8.82437515258789	-18.653614044189453	0	Newsletter
13.488882064819336	7.790737628936768	2	photograph
18.716215133666992	19.685871124267578	4	outfit
-31.169382095336914	-7.338069438934326	6	Sugar
16.668561935424805	-6.235014915466309	7	actress
-31.70270347595215	18.654502868652344	7	Ashley
19.308937072753906	-1.1461963653564453	2	magazines
48.93770980834961	5.409970283508301	8	honey
29.414716720581055	-2.680596113204956	3	yoga
-6.669032096862793	-27.548145294189453	0	Holidays
-6.482970714569092	-26.36918067932129	6	Contemporary
-21.348573684692383	-12.158637046813965	0	Multiple
-8.68054485321045	-12.564062118530273	0	Celebrity
27.60313606262207	-3.4974114894866943	3	beaches
18.161521911621094	10.18453598022461	1	romance
-22.70732879638672	-8.452788352966309	0	Sample
-33.99475860595703	3.8442249298095703	7	Margaret
-31.98472023010254	5.432586669921875	7	Marie
9.123589515686035	25.420671463012695	1	sisters
-16.384883880615234	-18.127721786499023	6	Mirror
15.44911003112793	34.921844482421875	5	xxx
4.446573257446289	-32.222740173339844	6	Shower
-29.559080123901367	-5.923454284667969	6	Cherry
-11.008513450622559	-16.93655014038086	0	Contest
-13.040785789489746	-30.509008407592773	8	Cooking
7.031400680541992	-24.553268432617188	0	Nutrition
-35.56403350830078	-21.564861297607422	9	VERY
-38.432151794433594	18.14656639099121	7	Emily
-40.94853591918945	22.136402130126953	7	Julie
-20.591411590576172	-13.271427154541016	0	Target
51.79623794555664	-0.9055411219596863	8	lemon
-1.2193890810012817	-20.932186126708984	0	Apply
22.035324096679688	-14.714681625366211	1	acne
11.012871742248535	24.161176681518555	1	lover
16.093120574951172	37.134765625	5	sucking
-28.854827880859375	-9.417590141296387	6	Unique
-8.393264770507812	-19.052303314208984	0	Statement
21.489152908325195	13.859840393066406	4	adorable
4.65751314163208	-34.69361114501953	0	Patent
12.873156547546387	4.775237083435059	1	caring
-0.25884974002838135	-28.052030563354492	0	Seller
-13.349326133728027	-1.1712785959243774	10	Cute
-8.852540016174316	0.8862820863723755	10	Amateur
-7.981725215911865	-11.775422096252441	0	Virgin
-9.487637519836426	1.0744701623916626	10	Ass
-11.375414848327637	-2.0002801418304443	10	Wife
-0.7455817461013794	-24.86283302307129	0	Fiction
-16.50259780883789	-28.075790405273438	6	Cake
21.023399353027344	-6.5341362953186035	2	libraries
-30.73557472229004	11.25141716003418	7	Dawn
22.064781188964844	-12.078337669372559	1	abortion
25.731189727783203	2.5477070808410645	3	laundry
21.755945205688477	13.018254280090332	4	skirt
22.097837448120117	19.051607131958008	4	colorful
12.654650688171387	14.39252758026123	1	passionate
10.48742961883545	12.435274124145508	1	experiencing
-21.893630981445312	-9.817425727844238	0	Updates
12.63636589050293	24.130163192749023	3	enjoys
22.24477195739746	-12.636251449584961	1	syndrome
-29.496097564697266	-0.03588840365409851	7	Hilton
-37.36975860595703	13.200359344482422	7	Carol
11.933093070983887	12.552619934082031	1	mothers
6.854106903076172	-31.088563919067383	0	Massage
-12.94521427154541	-29.949602127075195	0	Foods
23.229854583740234	7.31384801864624	3	swim
-33.24624252319336	10.794658660888672	7	Heather
21.985610961914062	3.609546422958374	3	soap
9.755985260009766	12.26628303527832	2	separated
18.8057804107666	12.839471817016602	3	queen
-24.95057487487793	-8.087925910949707	6	Bottom
23.30534553527832	17.900094985961914	4	charming
21.775859832763672	-4.828395366668701	2	measurements
-10.491637229919434	-20.388320922851562	0	Collections
17.040897369384766	1.3000359535217285	2	blogger
-13.405704498291016	0.1858956515789032	10	Pics
-39.96828079223633	22.909244537353516	7	Amanda
4.519219398498535	-31.649242401123047	6	Bathroom
-29.667016983032227	-5.153313636779785	6	Candy
-33.10361099243164	19.059165954589844	7	Lynn
1.780314326286316	-15.582846641540527	6	DIY
-32.02869415283203	9.635440826416016	7	Lauren
-4.350310802459717	-26.818161010742188	6	Desk
1.8917521238327026	-26.29323387145996	0	Breast
17.041074752807617	37.94034957885742	5	horny
-18.055368423461914	-16.273035049438477	6	Evening
9.188255310058594	8.194992065429688	2	on-line
-36.686309814453125	20.640487670898438	7	Katie
8.286078453063965	-30.587112426757812	0	Oral
11.883569717407227	3.6777284145355225	1	clinic
-5.258677959442139	-27.973459243774414	6	Covers
0.9300180077552795	-30.856609344482422	6	Pump
-24.0789852142334	-6.93202018737793	0	Exclusive
-36.614341735839844	19.41023826599121	7	Emma
-1.577246069908142	-33.69404983520508	6	Fabric
48.83021545410156	5.754261493682861	8	homemade
-34.9921875	21.96239471435547	7	Nicole
-30.304636001586914	12.025151252746582	7	Joy
25.20399284362793	5.043560028076172	3	tub
47.50015640258789	5.464725494384766	8	dressing
24.42401123046875	5.922470569610596	3	sunny
-0.13049085438251495	-35.612247467041016	6	Costume
-39.45995330810547	14.164078712463379	7	Helen
-11.210317611694336	-1.2676252126693726	10	Galleries
20.835058212280273	-3.2588071823120117	2	templates
20.27457046508789	14.48137378692627	4	bride
30.101707458496094	0.8179238438606262	3	tile
15.314593315124512	29.45867156982422	5	hottest
-16.583133697509766	-20.51226234436035	6	Colors
-23.713586807250977	-4.798312664031982	6	Dancing
16.6038875579834	15.500855445861816	1	belly
13.582592964172363	32.30184555053711	5	chick
-31.242530822753906	-7.978831768035889	0	Whole
15.270755767822266	16.919151306152344	3	outdoors
-35.28260040283203	7.728773593902588	7	Catherine
-15.494952201843262	-0.5117897391319275	10	Huge
-18.22361183166504	-13.833989143371582	6	Ruby
-18.073591232299805	-13.680501937866211	6	Twilight
2.1402602195739746	-36.347686767578125	6	Dresses
-9.248187065124512	-23.285690307617188	6	Platinum
-38.227622985839844	22.087696075439453	7	Julia
-35.908714294433594	12.016992568969727	7	Sharon
20.612497329711914	0.9462226629257202	1	protective
-33.090797424316406	-23.165496826171875	9	ABOUT
-5.566895008087158	-26.302169799804688	6	Salon
-14.726876258850098	-11.711729049682617	0	Sierra
-25.509166717529297	8.952521324157715	6	Wonderful
-30.797149658203125	-5.30958366394043	6	Honey
-5.414331912994385	-19.192428588867188	0	Teachers
-32.80329513549805	-17.79905891418457	9	NOTE
-10.07015323638916	1.7691785097122192	10	Blonde
18.786428451538086	17.039186477661133	4	exotic
-25.854036331176758	-5.183329105377197	6	Dreams
-8.44459056854248	1.3861075639724731	10	Mature
-37.9019775390625	13.675350189208984	7	Sue
20.342018127441406	36.35883331298828	5	breasts
23.829364776611328	7.189445972442627	3	closet
-32.16210174560547	-16.668325424194336	9	WOW
15.180012702941895	22.280033111572266	4	heels
29.439563751220703	14.161352157592773	4	decor
32.921539306640625	7.777288913726807	4	silk
34.05860900878906	6.321216106414795	4	necklace
11.511674880981445	23.092924118041992	1	pose
-17.03353500366211	-18.59008026123047	6	Wear
1.3194702863693237	-36.60969924926758	6	Necklace
0.08956853300333023	-28.768444061279297	0	Platform
34.17616653442383	-2.925042152404785	4	waist
2.415034532546997	-37.115821838378906	6	Earrings
13.915824890136719	16.361976623535156	3	intimate
6.065527439117432	-27.601701736450195	0	Bachelor
-39.01723098754883	19.022201538085938	7	Rebecca
-0.5287577509880066	-22.85209846496582	0	Classes
-39.770015716552734	21.150264739990234	7	Melissa
35.36127471923828	0.49914827942848206	4	beads
-7.10941743850708	2.0030739307403564	10	Anal
27.391883850097656	11.41648006439209	4	vibrant
-14.920658111572266	-28.81392478942871	8	Milk
21.250621795654297	-10.238727569580078	1	counseling
-33.69646453857422	13.964361190795898	7	Betty
-4.178223609924316	-27.626680374145508	6	Carpet
7.477278232574463	-28.433582305908203	0	Czech
17.45402717590332	1.2044742107391357	2	bloggers
-38.61347198486328	23.540050506591797	7	Sara
-9.657649040222168	-19.475698471069336	0	Trends
-9.597851753234863	-0.09680145233869553	10	Teens
27.195968627929688	-3.316025733947754	3	bathrooms
-3.9476943016052246	-19.772192001342773	0	Patient
20.771909713745117	14.93752384185791	4	sheer
20.85360336303711	9.449435234069824	4	lip
-31.8660831451416	19.36712646484375	7	Holly
7.96489953994751	-24.57439613342285	0	Vitamin
9.120159149169922	-22.79799461364746	2	null
52.15317916870117	-1.9484390020370483	8	vanilla
26.28691291809082	17.475173950195312	2	inexpensive
17.150890350341797	34.27775573730469	5	kissing
-23.093246459960938	3.9347310066223145	6	Lovely
27.453527450561523	3.142240524291992	3	luxurious
-35.85367965698242	8.99435043334961	7	Ellen
-23.282230377197266	6.887885570526123	0	Explore
23.801633834838867	-8.713237762451172	1	toxic
18.28818702697754	-1.4094592332839966	2	modeling
-14.515676498413086	0.3271561861038208	10	Naked
-21.731964111328125	-7.366133213043213	0	Reality
1.4763516187667847	-16.406883239746094	6	Victorian
-34.28273391723633	5.68131685256958	7	Joan
21.2855281829834	-6.100721836090088	2	registry
21.981908798217773	36.86066436767578	5	webcam
6.197277069091797	-25.393781661987305	0	Diabetes
11.822566986083984	9.7379732131958	2	swap
-3.6735246181488037	-21.679391860961914	0	Nurse
-38.29624938964844	16.525117874145508	7	Donna
17.12786102294922	-4.10725212097168	1	poems
-10.63119888305664	-16.430606842041016	0	Secrets
-6.475159168243408	-30.792919158935547	6	Pattern
-37.95222854614258	23.813095092773438	7	Lucy
-11.007362365722656	0.25892674922943115	10	Nude
-14.266437530517578	-28.168289184570312	0	Eating
21.380958557128906	18.11838722229004	4	delicate
30.02216339111328	10.53880500793457	4	ribbon
-25.804096221923828	1.7546910047531128	7	Amber
-0.5743826627731323	-17.933345794677734	0	Alberta
-10.089465141296387	-13.554868698120117	6	Romance
15.370448112487793	37.40154266357422	5	babes
17.15000343322754	14.281505584716797	2	strips
16.75374984741211	38.764556884765625	5	slut
15.387674331665039	36.5224494934082	5	boobs
3.554103136062622	-18.931514739990234	0	non-profit
18.8614559173584	15.180380821228027	4	doll
15.64267349243164	-3.0606727600097656	1	nurses
-41.32400131225586	20.80011558532715	7	Annie
23.815528869628906	12.095650672912598	4	costumes
12.06390380859375	3.1293749809265137	1	seniors
-25.03226661682129	-3.767054557800293	6	Kiss
4.825341701507568	-26.925914764404297	0	Registry
7.309325695037842	-28.041954040527344	7	Mercedes
-39.551734924316406	19.26921272277832	7	Christine
31.07573699951172	0.3032934069633484	4	weddings
8.430316925048828	-31.0482120513916	10	:00
-35.00041961669922	18.55977439880371	7	Monica
7.924926280975342	25.947280883789062	1	grandmother
-38.838836669921875	18.956363677978516	7	Stephanie
-0.5042662024497986	-29.125375747680664	6	Compact
33.240230560302734	8.106180191040039	4	lace
-14.206052780151367	-14.563361167907715	0	VIP
35.98960876464844	2.4860692024230957	4	earrings
-1.3597862720489502	-21.528087615966797	0	Advertise
1.3914660215377808	-25.35564422607422	0	Factor
34.283634185791016	5.016953945159912	4	floral
21.50221824645996	-11.763031005859375	1	disabilities
30.665287017822266	-1.0859395265579224	2	cosmetic
-38.43805694580078	19.75173568725586	7	Janet
50.38638687133789	3.616952896118164	8	baked
23.847381591796875	4.151976585388184	3	catering
-33.815120697021484	9.361496925354004	7	Andrea
3.8967106342315674	-34.58729934692383	6	Fiber
-35.44157791137695	-19.74074363708496	9	HOT
31.703855514526367	4.702505588531494	4	sewing
-29.823671340942383	3.026334047317505	7	Beverly
50.045719146728516	2.877037525177002	8	dessert
34.658817291259766	2.497019052505493	4	fabrics
-8.679289817810059	-26.950307846069336	6	Cottage
49.42279815673828	3.5291457176208496	8	cakes
-6.214946746826172	2.038222074508667	10	Cum
7.221533298492432	9.12236213684082	2	giveaway
-37.38496780395508	18.684707641601562	7	Claire
25.57048225402832	3.3944430351257324	3	cottage
-25.088531494140625	-8.570594787597656	6	Favorites
-21.96874237060547	-11.597771644592285	0	Editorial
16.644989013671875	10.99648666381836	1	celebrities
-5.1585469245910645	-22.070131301879883	0	Parties
31.55149269104004	-1.78315007686615	2	pumps
-33.34898376464844	-20.1635799407959	9	FIRST
-35.85554122924805	8.374027252197266	7	Beth
2.452479600906372	-18.598299026489258	0	Denmark
26.645397186279297	0.3829607665538788	3	balcony
-11.473291397094727	-16.06903076171875	0	Readers
27.313032150268555	13.419219017028809	4	crafts
-37.54191589355469	17.231088638305664	7	Diana
-39.8680419921875	24.575122833251953	7	Jenny
33.74102020263672	0.05156249180436134	4	ceramic
19.20155143737793	34.770687103271484	5	lingerie
-12.554062843322754	-32.08505630493164	8	Salad
26.45784568786621	-1.355721354484558	3	accommodations
0.036882542073726654	-30.760578155517578	6	Clearance
-34.93681716918945	-19.520923614501953	9	CLICK
20.99198341369629	39.8764533996582	5	ebony
-8.60973072052002	1.840359091758728	10	Pussy
-27.623939514160156	0.2545231282711029	7	Bella
-13.16195297241211	-16.39374542236328	0	Closed
-26.322450637817383	-9.986838340759277	0	Changing
27.04239845275879	14.649662971496582	4	cocktail
19.51177978515625	39.725929260253906	5	dildo
-12.35955810546875	-25.1803035736084	6	Mint
-25.229015350341797	8.118133544921875	0	Absolutely
35.49017333984375	-0.25410062074661255	4	yarn
-30.407316207885742	15.172993659973145	7	Sister
-35.13885498046875	20.297922134399414	7	Christina
12.306164741516113	26.26161766052246	1	moms
33.9328498840332	-4.285386085510254	4	nylon
-10.692878723144531	0.7331228852272034	10	Lesbian
-5.632320404052734	-31.6652774810791	6	Decor
-13.568293571472168	-15.582551002502441	0	Cancel
10.260756492614746	19.73408317565918	4	delightful
-38.41777801513672	21.502822875976562	7	Angela
-39.804630279541016	15.7353515625	7	Diane
-9.978571891784668	-17.5423641204834	0	Dates
-14.259657859802246	-23.143754959106445	6	Silk
-5.6589674949646	-30.375394821166992	6	Crafts
-34.82065200805664	13.729727745056152	7	Jo
35.03196716308594	3.596242666244507	4	bracelet
-13.664246559143066	-11.718369483947754	7	Marina
18.25751304626465	40.152767181396484	5	brunette
-1.1221263408660889	-34.192962646484375	6	Bridal
16.34553337097168	33.547996520996094	5	erotic
-6.461833953857422	2.1223719120025635	10	Tits
-39.18594741821289	15.07656478881836	7	Kathy
-40.933265686035156	18.995315551757812	7	Sally
12.577829360961914	4.176849842071533	1	supportive
-2.4243972301483154	-31.52848243713379	6	Powder
26.11948013305664	13.143475532531738	4	pillow
51.652706146240234	-1.3337167501449585	8	coconut
-27.686655044555664	-5.496735572814941	6	Autumn
-22.414344787597656	-12.684602737426758	0	Lifestyle
-24.756576538085938	4.154903888702393	7	Loved
47.69516372680664	-1.9020164012908936	1	healthier
-26.147443771362305	0.74894779920578	7	Tiffany
20.6820125579834	-1.9325544834136963	2	cluster
-12.228196144104004	-18.69931411743164	0	Affordable
-23.16426658630371	-1.291878581047058	7	Ms
-33.27358627319336	9.160406112670898	7	Lindsay
-32.38716506958008	17.808212280273438	7	Megan
-27.979726791381836	-1.9190729856491089	7	Mama
-40.75645065307617	18.73360824584961	7	Liz
27.99906349182129	-1.429999589920044	3	showers
0.4226401448249817	-21.74246597290039	0	Coordinator
0.6683037877082825	-31.649372100830078	6	Mirrors
29.211774826049805	-1.7971391677856445	3	mattress
-25.592647552490234	1.724199891090393	6	Kitty
-40.3509635925293	20.21152687072754	7	Jackie
-32.146732330322266	8.519649505615234	7	Dana
49.04701232910156	-1.8340080976486206	8	dairy
21.24987030029297	13.720869064331055	4	princess
-38.55745315551758	14.4816312789917	7	Judy
-22.39029884338379	-8.94559097290039	0	Sharing
-36.005531311035156	22.48511505126953	7	Sandra
23.060260772705078	34.129085540771484	5	bra
31.7933292388916	4.290999889373779	4	quilt
-0.9059447646141052	-30.226806640625	6	Rack
20.763574600219727	12.865023612976074	4	pale
-42.22871398925781	19.103853225708008	7	Wendy
12.76441478729248	10.155652046203613	2	clicks
-10.805266380310059	-12.192444801330566	6	Doll
9.242743492126465	24.61040496826172	1	mum
4.114445686340332	-18.908899307250977	0	nonprofit
-17.07206153869629	-27.47045135498047	6	Egg
1.0965536832809448	-33.908287048339844	6	Trim
-33.65355682373047	-19.348968505859375	9	SEE
-27.360126495361328	-6.225381851196289	6	Bee
14.369288444519043	-3.6816396713256836	1	complications
16.738677978515625	1.8928968906402588	2	AMI
-28.300302505493164	11.534027099609375	7	Lily
0.6871961951255798	-27.62169647216797	9	MAC
34.95974349975586	1.2838501930236816	4	knit
17.11581039428711	33.500789642333984	5	bikini
-41.59245681762695	20.04921531677246	7	Jill
1.431923508644104	-36.08892822265625	6	Bracelet
-0.3058391213417053	-26.19975471496582	0	Engagement
24.824674606323242	11.618898391723633	4	purse
19.93691635131836	40.70461654663086	5	milf
0.8498013615608215	-23.156047821044922	0	Libraries
-4.832787990570068	-33.81365966796875	6	Lace
15.129629135131836	12.191751480102539	1	wives
-31.089736938476562	3.2890584468841553	7	Whitney
-21.529645919799805	-2.244971513748169	7	Britney
-1.6976810693740845	-22.4837646484375	0	Wellness
49.29383850097656	5.3440423011779785	8	yummy
-0.4469522535800934	-35.60060119628906	6	Satin
16.03802490234375	15.701986312866211	1	toes
20.123626708984375	17.237157821655273	4	polish
-33.49558639526367	-22.402332305908203	9	OTHER
31.756818771362305	1.9470596313476562	4	scent
-32.52173614501953	12.097236633300781	7	Kay
-27.540021896362305	5.156343460083008	0	Aurora
21.88860321044922	-14.84456729888916	1	tumor
24.207202911376953	6.777748107910156	3	salon
-5.200882434844971	-30.683765411376953	6	Printed
21.99209213256836	34.007720947265625	5	escort
-34.674072265625	-20.919189453125	9	TWO
-39.29143142700195	23.89763832092285	7	Cindy
-13.353050231933594	-30.97301483154297	8	Cookies
-39.00654602050781	16.552867889404297	7	Caroline
-35.32243728637695	8.917753219604492	7	Patricia
9.943134307861328	6.201376914978027	2	contacting
28.104692459106445	14.575677871704102	4	handmade
26.978351593017578	12.683284759521484	4	roses
-17.029687881469727	-21.134981155395508	6	Basket
17.294912338256836	35.13722610473633	5	panties
21.81134796142578	-3.982754945755005	2	stamps
29.807641983032227	-0.297496497631073	3	gardening
-6.0687665939331055	-17.78282928466797	0	Relationship
-8.087885856628418	-18.074922561645508	0	Disclaimer
-9.681839942932129	-16.277814865112305	0	Blogger
34.256988525390625	4.075971603393555	4	bridal
13.351826667785645	-0.5339007377624512	1	depressed
20.882831573486328	16.145484924316406	4	fairy
-6.862372875213623	-27.99846649169922	6	Tropical
8.442878723144531	7.599979877471924	2	checkout
-27.434833526611328	-8.236395835876465	0	Everyday
49.989688873291016	0.5607284903526306	8	bake
-18.603116989135742	-17.361299514770508	6	Roses
31.80620574951172	2.5123305320739746	4	candles
-15.295145034790039	-0.8077738881111145	10	Wet
53.00346755981445	-1.8636863231658936	8	spicy
-26.478944778442383	1.6464415788650513	7	Belle
-22.034423828125	-12.339688301086426	0	Shared
26.55072021484375	16.1167049407959	4	decorating
49.16054916381836	-0.614266037940979	8	vegetarian
-37.43523025512695	16.46238136291504	7	Erin
28.77277946472168	9.272557258605957	4	styling
-25.71193504333496	-10.106943130493164	0	Across
-17.76676368713379	-20.34986114501953	6	Wrap
28.148042678833008	13.522125244140625	4	decorations
-35.261070251464844	9.978219032287598	7	Louise
14.478363037109375	32.70795440673828	5	chicks
-11.584928512573242	-16.825544357299805	0	Winners
35.88835144042969	0.6615449786186218	4	handbags
-22.694316864013672	2.7209644317626953	6	Gorgeous
48.53812026977539	4.7037858963012695	8	spice
-9.22812271118164	-12.733933448791504	6	Vampire
19.234628677368164	40.4301643371582	5	blowjob
-7.283015251159668	-18.69223976135254	0	Awareness
15.186949729919434	11.521644592285156	1	cheating
8.010177612304688	-30.02977752685547	0	Runtime
49.82655715942383	3.447051763534546	8	pumpkin
-19.062877655029297	-15.823593139648438	6	Coral
13.769633293151855	-2.796168565750122	1	emotionally
-3.8309872150421143	-33.33171081542969	6	Jeans
6.043654441833496	19.75782012939453	2	invites
-0.2524268925189972	-25.438705444335938	0	Novel
-12.030973434448242	-15.850536346435547	0	Benefit
-20.159713745117188	-17.605802536010742	6	Butterfly
-5.688155651092529	-29.4295597076416	6	Nail
2.747265100479126	-25.41553497314453	0	Compliance
1.9842458963394165	-24.823989868164062	0	Pregnancy
-6.749598026275635	-32.00065612792969	6	Floral
0.8399606347084045	-17.66237449645996	0	Rica
-34.280738830566406	-23.42157554626465	9	STAR
-36.6865119934082	18.531339645385742	7	Molly
-20.41811180114746	-2.835148334503174	7	Mommy
-12.364943504333496	-23.56505584716797	6	Ribbon
-30.117902755737305	10.874845504760742	7	Penny
-39.40805435180664	17.854616165161133	7	Carrie
-13.215136528015137	0.8017282485961914	10	Babe
21.942100524902344	-7.224565029144287	2	markers
-28.277910232543945	-0.5918744802474976	7	Willow
-2.004173517227173	-20.477827072143555	0	eBook
22.313692092895508	-6.050319194793701	2	ms
1.4219250679016113	-19.733957290649414	0	MSN
-38.66753005981445	22.664766311645508	7	Tina
26.49397087097168	4.491873264312744	3	cozy
23.79804801940918	17.66716957092285	4	wardrobe
-14.509686470031738	-10.962409019470215	7	Maya
-42.03084182739258	16.357656478881836	7	Paula
-26.95674705505371	-10.565910339355469	0	Choosing
-15.195453643798828	-17.653730392456055	6	Clothes
28.594209671020508	11.857571601867676	4	pearl
21.24251365661621	-17.234399795532227	8	teaspoon
-13.942790985107422	-9.665014266967773	7	Katrina
22.146574020385742	-13.649983406066895	1	arthritis
35.06486892700195	-0.8176970481872559	4	fragrance
-18.785776138305664	-11.687047004699707	6	Bride
-37.146114349365234	20.820167541503906	7	Natalie
-7.719419479370117	-17.474411010742188	0	Consumers
0.4993235766887665	-33.33186340332031	6	Ceramic
-18.260704040527344	-19.712024688720703	6	Shape
-33.706783294677734	-21.059911727905273	9	TODAY
33.820404052734375	-4.7551469802856445	5	latex
12.902621269226074	31.5463924407959	5	naughty
13.019890785217285	-2.157656669616699	1	therapist
20.176759719848633	39.688385009765625	5	tit
32.47615432739258	-4.886040210723877	1	hips
23.45537567138672	0.649301290512085	3	wellness
11.196722030639648	9.15343952178955	2	bookmark
-13.16780948638916	-31.796478271484375	8	Ingredients
23.23294448852539	18.82233238220215	4	chic
-4.131038665771484	-28.438426971435547	6	Weddings
-32.60281753540039	20.979528427124023	7	Eva
11.875556945800781	23.63066864013672	1	poses
-19.690189361572266	-14.646929740905762	6	Carnival
32.78114700317383	1.3778358697891235	4	knitting
-14.397031784057617	-10.08450984954834	7	Madonna
13.065620422363281	-1.1802650690078735	1	parenting
-12.213028907775879	-0.06715098023414612	10	XXX
13.760063171386719	-3.4938294887542725	1	survivors
19.526948928833008	36.98411560058594	5	orgasm
17.08152198791504	-4.622236251831055	1	vampire
17.376340866088867	-4.300466537475586	4	dancers
-6.737278461456299	-26.395185470581055	0	Reception
-3.197056531906128	-29.274824142456055	6	Makeup
-12.568852424621582	-7.741109371185303	7	Married
-41.772216796875	19.343626022338867	7	Debbie
21.791210174560547	-15.465216636657715	2	membrane
-26.57855987548828	-6.22586727142334	6	Passion
-9.16718578338623	2.366237163543701	10	Horny
-26.87826919555664	-1.6053967475891113	7	Sisters
19.951452255249023	20.529130935668945	4	fashionable
33.957481384277344	3.2454605102539062	4	metallic
35.10440444946289	2.697071075439453	4	jewellery
-5.879302978515625	-25.34307289123535	6	Swim
-28.482851028442383	-7.371129989624023	0	Naturally
-33.775428771972656	-24.565040588378906	9	SAVE
-31.614429473876953	1.9605401754379272	7	Clare
-9.814184188842773	-20.656967163085938	6	Giveaway
-29.368635177612305	2.6308822631835938	7	Rosa
-20.56859588623047	-14.403982162475586	6	Split
49.79131317138672	-1.0597745180130005	8	vegan
-42.227806091308594	20.060367584228516	7	Maggie
-9.73196792602539	-11.221453666687012	6	Sleeping
0.15234413743019104	-34.426513671875	6	Metallic
-34.83829879760742	-21.989892959594727	9	PLUS
-1.002403974533081	-15.964077949523926	7	Mai
24.700809478759766	0.7637540698051453	3	vacations
53.207393646240234	-1.4993572235107422	8	creamy
29.253084182739258	9.201424598693848	4	sleek
21.556678771972656	38.564693450927734	5	hentai
-35.11198043823242	13.111172676086426	7	Allison
-18.21599578857422	-17.59972381591797	6	Fairy
-13.880456924438477	-11.352514266967773	7	Abbey
26.04994773864746	7.404565334320068	4	boutique
5.826875686645508	10.458121299743652	1	DD
33.533321380615234	6.5864434242248535	4	gown
15.748239517211914	19.95575523376465	4	adore
2.88754940032959	-33.2369499206543	6	Nylon
19.44445037841797	31.493616104125977	5	juicy
10.418892860412598	23.09952735900879	1	obsessed
-25.49709701538086	4.115740776062012	0	Totally
0.22033444046974182	-24.031055450439453	0	Languages
-7.536993503570557	-28.057828903198242	6	Laundry
-36.443660736083984	16.454221725463867	7	Jen
20.438793182373047	40.18641662597656	5	shemale
20.448949813842773	9.298016548156738	2	curves
23.6905574798584	-9.727447509765625	1	allergic
-8.822078704833984	-16.623018264770508	0	Cure
19.645084381103516	21.199228286743164	4	exquisite
-32.203651428222656	3.7673115730285645	7	Kristen
-21.985368728637695	-2.0370373725891113	7	Spears
7.916787624359131	-31.36503791809082	10	Facial
-7.904244422912598	-25.963048934936523	6	Boutique
-27.52688980102539	1.4188504219055176	6	Sunny
-7.409544944763184	-24.9759521484375	6	Romantic
23.125755310058594	-6.704165458679199	2	temp
-33.41490936279297	11.542573928833008	7	Marilyn
-26.4057674407959	10.086906433105469	6	Inspired
-28.388704299926758	-5.224337577819824	6	Fancy
51.56749725341797	-2.4079062938690186	8	cinnamon
0.9479569792747498	-28.869670867919922	0	Templates
21.518953323364258	16.587751388549805	4	butterfly
9.360987663269043	11.53216552734375	2	bio
3.0115225315093994	-36.735355377197266	6	Beads
11.951111793518066	25.159387588500977	1	addicted
-14.860390663146973	-21.766193389892578	6	Charm
-15.288686752319336	-10.838896751403809	6	Venus
14.766525268554688	-4.72458028793335	1	donor
18.44601058959961	37.845726013183594	5	cunt
-30.44807243347168	2.9546380043029785	7	Clara
29.624935150146484	8.635485649108887	4	elegance
17.777658462524414	20.382596969604492	4	outfits
-14.468461990356445	-20.292234420776367	6	Tops
1.2478078603744507	-34.72283172607422	6	Shoulder
-12.939837455749512	-31.405805587768555	8	Bake
20.961315155029297	-5.14678430557251	2	coordinates
24.682693481445312	12.380606651306152	4	sweater
-40.03789520263672	14.95834732055664	7	Katherine
14.6476411819458	-1.9658998250961304	1	stressful
51.18819808959961	-3.0633416175842285	8	yogurt
21.230121612548828	-17.266132354736328	8	tsp
-27.363100051879883	6.721948146820068	7	Savannah
22.998872756958008	12.909361839294434	4	feminine
13.088781356811523	7.574364185333252	1	inspirational
-16.906461715698242	-27.54958152770996	6	Cookie
30.420270919799805	0.6186431050300598	3	flats
-30.483882904052734	2.017641067504883	7	Katy
-11.527791976928711	-3.1720027923583984	10	Moms
25.30805778503418	16.5433406829834	4	themed
-30.04551887512207	1.4090797901153564	7	Ana
20.71065330505371	13.89108943939209	4	dolls
-28.087705612182617	10.900066375732422	6	Daisy
-1.612270474433899	-15.611371994018555	7	Rihanna
-7.868466854095459	2.384282112121582	10	Busty
16.036455154418945	36.40788650512695	5	licking
-2.3096582889556885	-31.272951126098633	6	Soap
-32.74245071411133	17.621925354003906	7	Courtney
-33.89151382446289	-22.063547134399414	9	SPECIAL
14.767075538635254	-5.0203537940979	1	literacy
6.750895977020264	-34.407875061035156	0	Acne
26.695100784301758	10.032204627990723	4	invitations
16.019241333007812	15.650315284729004	1	messy
36.192867279052734	0.5555041432380676	4	pendant
-36.724281311035156	12.940057754516602	7	Shirley
-25.121673583984375	3.5071463584899902	6	Loving
-26.05982780456543	-2.28021502494812	7	Met
-36.00015640258789	7.31173038482666	7	Deborah
-27.028114318847656	-9.344744682312012	0	Spotlight
7.741842269897461	-29.30894660949707	0	Bollywood
34.76841354370117	-0.13061968982219696	4	crystals
-32.406890869140625	21.70987892150879	7	Brooke
17.658845901489258	10.908658981323242	1	dancer
4.466248512268066	-25.37723731994629	0	Counseling
-32.178916931152344	19.706802368164062	7	Nina
-14.151723861694336	-10.176676750183105	7	Gaga
32.597564697265625	2.0419089794158936	4	perfume
-25.688432693481445	-0.8432571887969971	6	Barbie
-4.1362690925598145	-30.480195999145508	6	Pillow
33.70548629760742	7.863753318786621	4	satin
17.9013671875	39.677799224853516	5	busty
7.834010124206543	21.396224975585938	1	hers
-12.885720252990723	-17.712053298950195	0	Destination
20.355030059814453	37.467350006103516	5	nipples
-28.090499877929688	-7.320810317993164	0	Treat
-4.565235614776611	-30.776653289794922	6	Mesh
8.748064994812012	25.961563110351562	1	aunt
22.11368751525879	-14.171631813049316	1	hormones
-37.68026351928711	14.197409629821777	7	Bonnie
-33.09342575073242	-24.845605850219727	9	CONTACT
-33.74660110473633	-20.135576248168945	9	NEXT
-36.95895004272461	23.484922409057617	7	Olivia
-34.0662956237793	7.121012210845947	7	Dorothy
-33.16374969482422	22.050046920776367	7	Vanessa
-27.531335830688477	-0.4044388234615326	7	Ivy
16.234556198120117	35.13685989379883	5	whore
23.831361770629883	-9.491067886352539	1	allergy
-10.921741485595703	-23.03057289123535	6	Patterns
14.515329360961914	32.4599494934082	5	lick
-35.628868103027344	18.275066375732422	7	Tara
22.05451774597168	33.414310455322266	5	flashing
-2.7370803356170654	-28.540061950683594	6	Ballet
-5.976997375488281	-17.83321189880371	0	Relationships
28.207883834838867	11.120312690734863	4	coats
-35.442405700683594	23.59016227722168	7	Samantha
33.45790100097656	2.4687066078186035	4	stitch
-21.076139450073242	-7.750903129577637	0	Biggest
51.98519515991211	-3.124868869781494	8	crust
9.368612289428711	-30.907644271850586	7	Actress
14.08564567565918	0.6324717402458191	1	sexuality
32.84386444091797	0.4315185248851776	4	footwear
-12.499372482299805	-22.136951446533203	6	Shades
27.049959182739258	8.626770973205566	4	ensemble
20.875749588012695	-3.8942577838897705	2	widget
18.114864349365234	34.671104431152344	5	stockings
-15.664371490478516	-12.306307792663574	0	Adelaide
-25.914260864257812	-9.242086410522461	0	Inspiration
12.842144012451172	30.1260986328125	5	posing
-27.350542068481445	9.1860933303833	6	Swan
20.383872985839844	8.4047269821167	2	spanish
-40.22523880004883	16.567546844482422	7	Cheryl
21.17970085144043	3.493809938430786	2	litter
-1.7163429260253906	-15.057306289672852	7	Mae
14.038838386535645	-1.0793613195419312	1	distress
-4.64621114730835	-19.966463088989258	0	Addiction
23.033660888671875	18.856924057006836	4	trendy
-10.670868873596191	-0.2116386592388153	10	Ebony
-11.796951293945312	-19.87703514099121	6	Trend
-11.06397819519043	-15.67573356628418	0	Voices
5.746847629547119	10.360807418823242	7	xx
32.06355667114258	-0.7066895365715027	4	platinum
6.489557266235352	19.926633834838867	2	peek
28.449281692504883	-1.39418625831604	3	sandy
6.215732097625732	9.403449058532715	2	photostream
-24.998126983642578	-6.677896022796631	6	Smile
-5.32106351852417	-25.598011016845703	6	Vanity
-36.78773498535156	8.70004653930664	7	Kathleen
13.812978744506836	8.325713157653809	2	triangle
-42.26195526123047	16.91808319091797	7	Pam
0.3412133753299713	-24.67146110534668	0	Shares
8.378493309020996	-27.81801986694336	4	Vuitton
-10.559345245361328	-22.3708553314209	0	Designers
-1.6378209590911865	-14.587350845336914	7	Buffy
-31.167362213134766	-5.521004676818848	8	Ginger
-30.539587020874023	-5.879377841949463	6	Spice
-19.806299209594727	-15.765518188476562	6	Emerald
21.41794204711914	34.169044494628906	5	penetration
-3.538083791732788	-31.570140838623047	6	Candle
21.677631378173828	3.852874517440796	2	supermarket
22.25295639038086	14.780291557312012	4	prom
-26.262163162231445	7.245182037353516	7	Yay
17.81472396850586	4.723891735076904	2	royalty
18.286745071411133	-2.145200252532959	2	scans
-7.287029266357422	1.6019010543823242	10	Fucked
-17.383056640625	-14.980234146118164	6	Witch
50.926025390625	-1.501768946647644	8	veggies
14.950894355773926	35.2030143737793	5	lesbians
11.4778470993042	19.663982391357422	4	paired
1.571671724319458	-19.561853408813477	0	ER
6.321013450622559	-33.954898834228516	6	Heated
-11.96766185760498	-1.0220285654067993	10	Tight
11.683948516845703	19.406320571899414	2	goodies
-31.774755477905273	21.55488395690918	7	Nikki
-35.169429779052734	18.865970611572266	7	Angie
13.551279067993164	14.896284103393555	1	witch
-14.718311309814453	-20.765331268310547	6	Diamonds
-22.522676467895508	-6.398478031158447	0	Scenes
15.609062194824219	15.02686882019043	5	gal
-1.6089216470718384	-31.45319938659668	6	Layer
-31.804250717163086	-7.250749111175537	8	Delicious
32.1198844909668	1.0354547500610352	4	coral
12.754392623901367	13.900507926940918	1	chatting
-33.084171295166016	20.3343563079834	7	Sophie
-39.53194046020508	22.346731185913086	7	Denise
-0.3394145667552948	-33.82959747314453	6	Tote
10.65065860748291	22.681175231933594	1	obsession
20.62122917175293	38.665462493896484	5	boob
-33.7929573059082	-23.547571182250977	9	OPEN
-10.642602920532227	-12.438864707946777	6	Dolls

==> figs/tsne_clusters_female_vis.dat <==
x	y	num_label	cluster	color	word
-18.266080856323242	-28.59770965576172	0	Kitchen	blue	Food
32.692665100097656	-13.773709297180176	0	Kitchen	blue	sweet
36.913902282714844	-21.80840301513672	0	Kitchen	blue	recipe
31.752531051635742	-16.899179458618164	0	Kitchen	blue	cream
30.816524505615234	-19.974943161010742	0	Kitchen	blue	sugar
27.678749084472656	-12.002254486083984	0	Kitchen	blue	tea
30.3321533203125	-21.495084762573242	0	Kitchen	blue	milk
32.970298767089844	-17.463834762573242	0	Kitchen	blue	chocolate
30.25777816772461	-24.774391174316406	0	Kitchen	blue	foods
29.233488082885742	-25.15639877319336	0	Kitchen	blue	organic
36.98673629760742	-22.007755279541016	0	Kitchen	blue	recipes
33.93569564819336	-14.925055503845215	0	Kitchen	blue	delicious
-14.612743377685547	2.2253315448760986	0	Kitchen	blue	Sweet
28.25217628479004	-20.784809112548828	0	Kitchen	blue	eggs
25.17851448059082	-18.33368492126465	0	Kitchen	blue	Cream
24.41220474243164	-17.11056137084961	0	Kitchen	blue	Chocolate
35.288753509521484	-19.22969627380371	0	Kitchen	blue	cookies
28.06140899658203	-20.716533660888672	0	Kitchen	blue	egg
37.468292236328125	-24.957239151000977	0	Kitchen	blue	Recipe
38.04782485961914	-24.537443161010742	0	Kitchen	blue	Recipes
32.584007263183594	-21.27628517150879	0	Kitchen	blue	cups
37.23503494262695	-18.755901336669922	0	Kitchen	blue	baking
-16.609127044677734	-27.667694091796875	0	Kitchen	blue	Diet
-17.329357147216797	-26.82740020751953	0	Kitchen	blue	Healthy
-14.13271713256836	-27.49897003173828	0	Kitchen	blue	nutrition
22.802732467651367	-18.985183715820312	0	Kitchen	blue	Sugar
29.771591186523438	-17.85306167602539	0	Kitchen	blue	honey
38.84894561767578	-24.40647315979004	0	Kitchen	blue	Cooking
-16.092041015625	-26.973222732543945	0	Kitchen	blue	Nutrition
25.056888580322266	-16.439693450927734	0	Kitchen	blue	Cake
35.31290817260742	-19.259897232055664	0	Kitchen	blue	cookie
-18.223718643188477	-29.183866500854492	0	Kitchen	blue	Foods
35.836753845214844	-15.006692886352539	0	Kitchen	blue	homemade
-18.45661735534668	-30.098752975463867	0	Kitchen	blue	Whole
20.6721248626709	-18.652082443237305	0	Kitchen	blue	Honey
24.04711151123047	-19.52854347229004	0	Kitchen	blue	Milk
-14.51377010345459	-29.663127899169922	0	Kitchen	blue	Vitamin
31.884681701660156	-18.275705337524414	0	Kitchen	blue	vanilla
-18.276004791259766	-27.20100212097168	0	Kitchen	blue	Eating
36.48347473144531	-17.3519229888916	0	Kitchen	blue	baked
34.367862701416016	-16.5889949798584	0	Kitchen	blue	dessert
35.34588623046875	-17.03801727294922	0	Kitchen	blue	cakes
37.48258590698242	-25.939340591430664	0	Kitchen	blue	Salad
30.897096633911133	-18.88414764404297	0	Kitchen	blue	coconut
29.770870208740234	-22.5689754486084	0	Kitchen	blue	dairy
26.55215072631836	-20.52412223815918	0	Kitchen	blue	Egg
-14.011601448059082	-27.802127838134766	0	Kitchen	blue	nutritional
33.9500617980957	-14.768640518188477	0	Kitchen	blue	yummy
25.280237197875977	-15.31031322479248	0	Kitchen	blue	Cookies
37.76158142089844	-18.213153839111328	0	Kitchen	blue	bake
31.142343521118164	-14.460101127624512	0	Kitchen	blue	spicy
31.975082397460938	-26.39488410949707	0	Kitchen	blue	vegetarian
30.203603744506836	-15.548864364624023	0	Kitchen	blue	spice
34.23807907104492	-18.09981918334961	0	Kitchen	blue	pumpkin
32.77171325683594	-20.209569931030273	0	Kitchen	blue	teaspoon
35.776771545410156	-25.085805892944336	0	Kitchen	blue	Ingredients
32.01990509033203	-26.452957153320312	0	Kitchen	blue	vegan
32.127445220947266	-15.433429718017578	0	Kitchen	blue	creamy
31.973285675048828	-18.854846954345703	0	Kitchen	blue	cinnamon
38.65591049194336	-18.370891571044922	0	Kitchen	blue	Bake
31.184940338134766	-22.02115249633789	0	Kitchen	blue	yogurt
24.760753631591797	-15.470684051513672	0	Kitchen	blue	Cookie
37.544376373291016	-16.71819496154785	0	Kitchen	blue	crust
21.169557571411133	-17.95547103881836	0	Kitchen	blue	Ginger
21.722393035888672	-17.681421279907227	0	Kitchen	blue	Spice
31.49014663696289	-24.085418701171875	0	Kitchen	blue	veggies
15.543327331542969	16.179683685302734	1	Appearance	red	beautiful
-17.586950302124023	24.19110107421875	1	Appearance	red	hair
14.768840789794922	13.840060234069824	1	Appearance	red	wonderful
4.834021091461182	27.5426082611084	1	Appearance	red	wedding
-7.967824935913086	18.834440231323242	1	Appearance	red	rooms
4.419764041900635	22.346601486206055	1	Appearance	red	wear
-5.004667282104492	27.368026733398438	1	Appearance	red	beach
25.464792251586914	20.151018142700195	1	Appearance	red	shoes
8.053921699523926	21.685583114624023	1	Appearance	red	fashion
9.950129508972168	29.124773025512695	1	Appearance	red	cute
7.119114875793457	24.711660385131836	1	Appearance	red	dress
19.007728576660156	22.00269889831543	1	Appearance	red	colors
16.963348388671875	17.073415756225586	1	Appearance	red	beauty
14.738808631896973	15.295035362243652	1	Appearance	red	lovely
23.493417739868164	27.472352981567383	1	Appearance	red	pattern
15.264979362487793	24.106250762939453	1	Appearance	red	flowers
-5.7788591384887695	19.4991397857666	1	Appearance	red	bedroom
-17.082683563232422	-10.800268173217773	1	Appearance	red	designs
5.014385223388672	21.139217376708984	1	Appearance	red	clothes
-4.126479148864746	19.824840545654297	1	Appearance	red	bathroom
5.344137191772461	21.107227325439453	1	Appearance	red	clothing
6.676261901855469	19.925037384033203	1	Appearance	red	accessories
18.38027000427246	25.625627517700195	1	Appearance	red	pink
-3.2201008796691895	20.242095947265625	1	Appearance	red	shower
34.72296142578125	25.441762924194336	1	Appearance	red	jewelry
20.560976028442383	30.12849998474121	1	Appearance	red	fabric
-17.94833755493164	-11.455625534057617	1	Appearance	red	designer
11.093716621398926	31.97641944885254	1	Appearance	red	tiny
-4.404486656188965	20.670957565307617	1	Appearance	red	bath
23.67860984802246	27.376136779785156	1	Appearance	red	patterns
15.048632621765137	16.171613693237305	1	Appearance	red	gorgeous
12.40837287902832	16.858156204223633	1	Appearance	red	attractive
23.274818420410156	9.624186515808105	1	Appearance	red	ladies
15.1354398727417	24.457000732421875	1	Appearance	red	flower
14.960673332214355	17.05284309387207	1	Appearance	red	stunning
8.224651336669922	16.302337646484375	1	Appearance	red	matching
-33.58007049560547	-24.46224594116211	1	Appearance	red	layout
14.292098045349121	14.358168601989746	1	Appearance	red	fabulous
17.156217575073242	10.187297821044922	1	Appearance	red	romantic
12.556039810180664	18.65510368347168	1	Appearance	red	elegant
-6.362303733825684	19.494230270385742	1	Appearance	red	bedrooms
6.552707195281982	25.015819549560547	1	Appearance	red	dresses
-18.11932373046875	-12.009511947631836	1	Appearance	red	designers
30.59496307373047	28.28380012512207	1	Appearance	red	crystal
-13.024028778076172	-13.264336585998535	1	Appearance	red	carpet
21.228012084960938	25.075857162475586	1	Appearance	red	dot
11.27806282043457	19.828750610351562	1	Appearance	red	stylish
19.048561096191406	22.00755500793457	1	Appearance	red	colours
18.49968147277832	25.549253463745117	1	Appearance	red	purple
-11.065460205078125	23.098634719848633	1	Appearance	red	spa
3.060286283493042	14.778566360473633	1	Appearance	red	costume
12.926968574523926	12.877302169799805	1	Appearance	red	relaxing
-16.367965698242188	26.388490676879883	1	Appearance	red	makeup
4.863310813903809	18.2040958404541	1	Appearance	red	outfit
13.634895324707031	16.845703125	1	Appearance	red	beautifully
-4.865053176879883	27.66433334350586	1	Appearance	red	beaches
9.949572563171387	29.01886749267578	1	Appearance	red	adorable
-31.80682945251465	1.5760499238967896	1	Appearance	red	rack
-1.2867306470870972	18.032438278198242	1	Appearance	red	laundry
15.317984580993652	31.94816017150879	1	Appearance	red	skirt
16.856773376464844	20.380233764648438	1	Appearance	red	colorful
21.075992584228516	-11.490626335144043	1	Appearance	red	soap
-0.6358884572982788	30.307703018188477	1	Appearance	red	queen
12.9559326171875	15.437504768371582	1	Appearance	red	charming
-3.803929328918457	21.291786193847656	1	Appearance	red	tub
3.331963062286377	19.81292724609375	1	Appearance	red	dressing
19.067283630371094	14.551369667053223	1	Appearance	red	sunny
3.8537936210632324	26.209924697875977	1	Appearance	red	bride
33.13666534423828	19.12519645690918	1	Appearance	red	tile
14.54218578338623	37.17896270751953	1	Appearance	red	belly
10.76258659362793	15.806671142578125	1	Appearance	red	decorated
15.588743209838867	18.45046615600586	1	Appearance	red	exotic
1.030377745628357	19.46019172668457	1	Appearance	red	closet
17.21146011352539	37.207794189453125	1	Appearance	red	heels
7.061788558959961	13.110543251037598	1	Appearance	red	decor
18.009124755859375	30.032621383666992	1	Appearance	red	silk
34.290794372558594	27.196290969848633	1	Appearance	red	necklace
34.483924865722656	-8.429364204406738	1	Appearance	red	french
15.508216857910156	34.36109161376953	1	Appearance	red	waist
34.99012756347656	29.014148712158203	1	Appearance	red	beads
16.96355628967285	20.081174850463867	1	Appearance	red	vibrant
18.18877410888672	18.00774383544922	1	Appearance	red	sheer
-17.17987823486328	27.981321334838867	1	Appearance	red	lip
-1.2085829973220825	12.843579292297363	1	Appearance	red	inexpensive
11.433489799499512	18.110307693481445	1	Appearance	red	luxurious
14.729312896728516	20.06162452697754	1	Appearance	red	delicate
14.74201488494873	28.618629455566406	1	Appearance	red	ribbon
10.482321739196777	34.072723388671875	1	Appearance	red	strips
1.4630218744277954	9.552504539489746	1	Appearance	red	doll
3.289745807647705	15.007452964782715	1	Appearance	red	costumes
4.663781642913818	28.286361694335938	1	Appearance	red	weddings
16.987010955810547	30.712255477905273	1	Appearance	red	lace
34.59428405761719	26.730188369750977	1	Appearance	red	earrings
14.189407348632812	24.724254608154297	1	Appearance	red	floral
23.74126625061035	31.13467788696289	1	Appearance	red	sewing
20.484527587890625	30.022584915161133	1	Appearance	red	fabrics
22.25423812866211	16.58025550842285	1	Appearance	red	cottage
-50.51261520385742	-20.250539779663086	1	Appearance	red	pumps
-5.884020805358887	21.225257873535156	1	Appearance	red	balcony
6.219340801239014	10.660080909729004	1	Appearance	red	crafts
33.153167724609375	19.201208114624023	1	Appearance	red	ceramic
-1.5622888803482056	22.53780174255371	1	Appearance	red	sofa
8.90347957611084	18.287006378173828	1	Appearance	red	cocktail
23.458818435668945	32.83838653564453	1	Appearance	red	yarn
18.208768844604492	33.4390754699707	1	Appearance	red	nylon
13.478196144104004	14.798200607299805	1	Appearance	red	delightful
34.38594436645508	27.657672882080078	1	Appearance	red	bracelet
-2.4207046031951904	20.20766830444336	1	Appearance	red	showers
-0.6117891073226929	23.0312442779541	1	Appearance	red	mattress
1.2987674474716187	30.409103393554688	1	Appearance	red	princess
22.8920841217041	30.07569694519043	1	Appearance	red	quilt
18.649368286132812	24.554759979248047	1	Appearance	red	pale
22.060104370117188	32.73878860473633	1	Appearance	red	knit
28.780424118041992	23.142621994018555	1	Appearance	red	purse
0.021901553496718407	23.02564811706543	1	Appearance	red	bedding
16.295989990234375	37.24789810180664	1	Appearance	red	toes
-15.95284652709961	27.49795150756836	1	Appearance	red	polish
-7.735219955444336	48.92573547363281	1	Appearance	red	scent
-13.716508865356445	22.793746948242188	1	Appearance	red	salon
6.946515083312988	10.214408874511719	1	Appearance	red	handmade
15.657429695129395	23.539352416992188	1	Appearance	red	roses
16.233110427856445	33.641937255859375	1	Appearance	red	straps
5.249865531921387	26.810293197631836	1	Appearance	red	bridal
4.059596538543701	4.000770092010498	1	Appearance	red	fairy
5.432579517364502	7.374967575073242	1	Appearance	red	candles
6.90808629989624	12.385387420654297	1	Appearance	red	decorating
12.282354354858398	21.354198455810547	1	Appearance	red	styling
7.446104049682617	12.421029090881348	1	Appearance	red	decorations
28.69770622253418	22.258268356323242	1	Appearance	red	handbags
11.825154304504395	14.266105651855469	1	Appearance	red	cozy
1.9743930101394653	19.568334579467773	1	Appearance	red	wardrobe
33.009822845458984	28.597957611083984	1	Appearance	red	pearl
-7.865975856781006	48.4292106628418	1	Appearance	red	fragrance
10.472708702087402	20.43678855895996	1	Appearance	red	chic
23.567188262939453	32.041934967041016	1	Appearance	red	knitting
6.772132396697998	-35.72705078125	1	Appearance	red	dancers
9.678912162780762	20.809358596801758	1	Appearance	red	fashionable
18.918027877807617	27.253433227539062	1	Appearance	red	metallic
34.60109329223633	24.953672409057617	1	Appearance	red	jewellery
12.028433799743652	20.45880699157715	1	Appearance	red	sleek
-12.176855087280273	18.26206398010254	1	Appearance	red	boutique
7.267976760864258	25.62078857421875	1	Appearance	red	gown
13.555488586425781	5.247441291809082	1	Appearance	red	adore
22.860084533691406	23.636306762695312	1	Appearance	red	curves
14.206356048583984	18.332399368286133	1	Appearance	red	exquisite
15.811670303344727	26.256853103637695	1	Appearance	red	butterfly
13.072999954223633	19.20962905883789	1	Appearance	red	elegance
4.723110675811768	18.458723068237305	1	Appearance	red	outfits
21.501327514648438	33.104862213134766	1	Appearance	red	sweater
10.726174354553223	22.55048179626465	1	Appearance	red	feminine
18.976152420043945	37.486244201660156	1	Appearance	red	flats
8.849899291992188	12.481389999389648	1	Appearance	red	themed
1.5912240743637085	9.659680366516113	1	Appearance	red	dolls
9.388970375061035	11.232314109802246	1	Appearance	red	invitations
33.44859313964844	26.974746704101562	1	Appearance	red	pendant
30.5255069732666	28.306095123291016	1	Appearance	red	crystals
-7.931453704833984	48.17128372192383	1	Appearance	red	perfume
17.20925521850586	30.02812957763672	1	Appearance	red	satin
15.946840286254883	14.461365699768066	1	Appearance	red	amazingly
5.845787525177002	22.25217628479004	1	Appearance	red	coats
22.605688095092773	31.500991821289062	1	Appearance	red	stitch
25.228158950805664	20.411884307861328	1	Appearance	red	footwear
6.228564262390137	16.800058364868164	1	Appearance	red	ensemble
9.642925262451172	20.438552856445312	1	Appearance	red	trendy
32.018550872802734	32.530845642089844	1	Appearance	red	platinum
11.530722618103027	9.02901554107666	1	Appearance	red	peek
-4.615240573883057	28.156675338745117	1	Appearance	red	sandy
22.6054630279541	24.08435821533203	1	Appearance	red	triangle
28.71468734741211	21.838069915771484	1	Appearance	red	Vuitton
5.816011905670166	25.659217834472656	1	Appearance	red	prom
8.308551788330078	16.612548828125	1	Appearance	red	paired
11.427325248718262	10.649845123291016	1	Appearance	red	goodies
17.421558380126953	-3.339331865310669	2	Female Names	black	She
23.65326690673828	-1.210427165031433	2	Female Names	black	sister
18.403242111206055	-1.7674986124038696	2	Female Names	black	herself
-0.664031982421875	30.311607360839844	2	Female Names	black	Queen
4.548332214355469	-14.20197582244873	2	Female Names	black	Sarah
14.209733963012695	-10.29298210144043	2	Female Names	black	Lady
-5.0991644859313965	-0.9290859699249268	2	Female Names	black	Rose
13.295442581176758	-10.83900260925293	2	Female Names	black	Miss
-5.152127265930176	-11.98737621307373	2	Female Names	black	Kelly
8.616449356079102	-15.757031440734863	2	Female Names	black	Elizabeth
8.188945770263672	-17.15572166442871	2	Female Names	black	Ann
-3.277545213699341	-15.066781044006348	2	Female Names	black	Kim
11.603713989257812	-8.300663948059082	2	Female Names	black	Victoria
7.585735321044922	-16.27924919128418	2	Female Names	black	Jane
-1.2347092628479004	-10.918212890625	2	Female Names	black	Jennifer
2.573436737060547	-10.407090187072754	2	Female Names	black	Kate
0.37574291229248047	-18.71956443786621	2	Female Names	black	Lisa
-29.925395965576172	36.66474151611328	2	Female Names	black	singer
11.326146125793457	-23.999725341796875	2	Female Names	black	Ms.
5.9176554679870605	-20.685455322265625	2	Female Names	black	Susan
0.48521167039871216	-13.727025032043457	2	Female Names	black	Amy
9.089761734008789	-14.23863410949707	2	Female Names	black	Anne
4.6553053855896	-10.436370849609375	2	Female Names	black	Anna
3.8603038787841797	-24.441377639770508	2	Female Names	black	Barbara
2.0418949127197266	-15.136667251586914	2	Female Names	black	Laura
1.742070198059082	-29.75000762939453	2	Female Names	black	Maria
-0.5640286803245544	-15.240194320678711	2	Female Names	black	Michelle
-5.639918327331543	-27.52102279663086	2	Female Names	black	Charlotte
7.074826240539551	-20.252593994140625	2	Female Names	black	Nancy
-11.330090522766113	-3.6357901096343994	2	Female Names	black	Grace
-1.3645271062850952	-10.120088577270508	2	Female Names	black	Jessica
-6.838855266571045	-25.256290435791016	2	Female Names	black	Madison
9.031298637390137	-11.026861190795898	2	Female Names	black	Alice
3.712658643722534	-22.76776695251465	2	Female Names	black	Linda
3.38096022605896	-13.272625923156738	2	Female Names	black	Rachel
2.251521348953247	-21.683273315429688	2	Female Names	black	Karen
-0.3335566222667694	3.273780584335327	2	Female Names	black	Eve
-32.52635192871094	36.772789001464844	2	Female Names	black	actress
-3.6505320072174072	-9.107507705688477	2	Female Names	black	Ashley
9.237478256225586	-16.224763870239258	2	Female Names	black	Margaret
10.839828491210938	-13.920441627502441	2	Female Names	black	Marie
24.27223014831543	-1.4958518743515015	2	Female Names	black	sisters
2.7895374298095703	-12.192646980285645	2	Female Names	black	Emily
0.39142119884490967	-17.20722770690918	2	Female Names	black	Julie
-4.05017614364624	-17.223325729370117	2	Female Names	black	Dawn
-1.5138744115829468	-5.302155494689941	2	Female Names	black	Hilton
4.598139762878418	-22.268699645996094	2	Female Names	black	Carol
-4.440403461456299	-13.560367584228516	2	Female Names	black	Heather
-0.12518002092838287	-12.743746757507324	2	Female Names	black	Amanda
-0.31712356209754944	-20.623031616210938	2	Female Names	black	Lynn
-3.0432591438293457	-10.363832473754883	2	Female Names	black	Lauren
-2.504659652709961	-12.324522018432617	2	Female Names	black	Katie
6.177711009979248	-11.571242332458496	2	Female Names	black	Emma
-1.7132169008255005	-9.802536964416504	2	Female Names	black	Nicole
-11.717967987060547	-3.2514748573303223	2	Female Names	black	Joy
10.280462265014648	-15.901521682739258	2	Female Names	black	Helen
8.622787475585938	-14.785806655883789	2	Female Names	black	Catherine
4.5013580322265625	-11.183106422424316	2	Female Names	black	Julia
1.398205041885376	-22.63702964782715	2	Female Names	black	Sharon
4.567705154418945	-20.243276596069336	2	Female Names	black	Sue
3.8191850185394287	-13.670689582824707	2	Female Names	black	Rebecca
-0.9428858757019043	-13.947676658630371	2	Female Names	black	Melissa
10.855585098266602	-19.212310791015625	2	Female Names	black	Betty
1.8650797605514526	-13.585336685180664	2	Female Names	black	Sara
-5.946719169616699	-8.643376350402832	2	Female Names	black	Holly
3.6568429470062256	-15.690093994140625	2	Female Names	black	Hillary
11.878595352172852	-16.561904907226562	2	Female Names	black	Florence
6.356234073638916	-14.85958194732666	2	Female Names	black	Ellen
8.284326553344727	-23.017780303955078	2	Female Names	black	Joan
2.806474208831787	-22.693490982055664	2	Female Names	black	Donna
7.240161895751953	-11.536327362060547	2	Female Names	black	Lucy
-4.753330230712891	-6.291677474975586	2	Female Names	black	Amber
-6.991021156311035	-25.409536361694336	2	Female Names	black	Monroe
8.471111297607422	-12.093994140625	2	Female Names	black	Annie
-0.43716341257095337	-17.372678756713867	2	Female Names	black	Christine
-0.33395159244537354	-27.443525314331055	2	Female Names	black	Monica
22.487165451049805	-1.811406135559082	2	Female Names	black	grandmother
-0.7122031450271606	-16.350536346435547	2	Female Names	black	Stephanie
5.633081436157227	-19.49247169494629	2	Female Names	black	Janet
-2.250631093978882	-17.112401962280273	2	Female Names	black	Andrea
-0.19592644274234772	-26.35456085205078	2	Female Names	black	Beverly
5.34366512298584	-12.653849601745605	2	Female Names	black	Claire
2.5601580142974854	-17.284069061279297	2	Female Names	black	Beth
-2.7486681938171387	-22.442306518554688	2	Female Names	black	Diana
0.6277003884315491	-14.949149131774902	2	Female Names	black	Jenny
-8.944659233093262	-12.870745658874512	2	Female Names	black	Bella
8.460673332214355	-5.778939723968506	2	Female Names	black	Sister
-0.4312206506729126	-10.545788764953613	2	Female Names	black	Christina
-1.5825531482696533	-17.70116424560547	2	Female Names	black	Angela
3.001481294631958	-21.62139320373535	2	Female Names	black	Diane
5.477424144744873	-26.600685119628906	2	Female Names	black	Jo
-0.9042450785636902	-30.0578670501709	2	Female Names	black	Marina
2.0839920043945312	-20.44706916809082	2	Female Names	black	Kathy
6.230100631713867	-17.059125900268555	2	Female Names	black	Sally
-1.6501461267471313	-20.483423233032227	2	Female Names	black	Tracy
-4.275322914123535	-7.2577128410339355	2	Female Names	black	Tiffany
11.759033203125	-24.271671295166016	2	Female Names	black	Ms
-1.5932679176330566	-6.727657794952393	2	Female Names	black	Lindsay
-2.547586679458618	-11.955843925476074	2	Female Names	black	Megan
-9.83167552947998	-17.272415161132812	2	Female Names	black	Mama
0.8800026774406433	-16.165681838989258	2	Female Names	black	Liz
-2.9728832244873047	-20.114238739013672	2	Female Names	black	Jackie
-6.113668441772461	-19.690685272216797	2	Female Names	black	Dana
4.349022388458252	-21.267663955688477	2	Female Names	black	Judy
-0.4664900004863739	-22.552818298339844	2	Female Names	black	Sandra
2.235186815261841	-19.00067901611328	2	Female Names	black	Wendy
-4.213930130004883	-1.8974679708480835	2	Female Names	black	Lily
1.351256251335144	-17.53261947631836	2	Female Names	black	Jill
-7.353367328643799	-11.146172523498535	2	Female Names	black	Whitney
-29.424768447875977	29.39024543762207	2	Female Names	black	Britney
5.719736099243164	-25.960691452026367	2	Female Names	black	Kay
1.0449855327606201	-19.827476501464844	2	Female Names	black	Cindy
7.198464870452881	-13.097615242004395	2	Female Names	black	Caroline
5.698331832885742	-23.353439331054688	2	Female Names	black	Patricia
10.583271026611328	-12.139739990234375	2	Female Names	black	Belle
-3.3133914470672607	-13.191791534423828	2	Female Names	black	Erin
10.719461441040039	-14.875825881958008	2	Female Names	black	Louise
6.618305683135986	-9.371922492980957	2	Female Names	black	Molly
-10.563406944274902	-17.012056350708008	2	Female Names	black	Mommy
4.814216136932373	-16.861175537109375	2	Female Names	black	Penny
1.159275770187378	-12.10422134399414	2	Female Names	black	Carrie
3.926766872406006	-3.3525938987731934	2	Female Names	black	Willow
-0.6808534860610962	-19.297449111938477	2	Female Names	black	Tina
-6.960465431213379	-14.868755340576172	2	Female Names	black	Maya
-0.13956522941589355	-23.545360565185547	2	Female Names	black	Paula
-5.981931686401367	-16.499176025390625	2	Female Names	black	Katrina
0.8828175663948059	-10.883140563964844	2	Female Names	black	Natalie
4.225710391998291	-9.2716064453125	2	Female Names	black	Eva
-28.07929801940918	30.493024826049805	2	Female Names	black	Madonna
2.6227142810821533	-20.212312698364258	2	Female Names	black	Debbie
8.449737548828125	-6.020244121551514	2	Female Names	black	Sisters
-6.238622188568115	-11.64318561553955	2	Female Names	black	Carey
13.6834077835083	-15.774436950683594	2	Female Names	black	Clare
0.942781925201416	-29.062395095825195	2	Female Names	black	Rosa
6.816077709197998	-9.863356590270996	2	Female Names	black	Maggie
-6.540589332580566	-19.04356575012207	2	Female Names	black	Allison
14.71191692352295	-15.547874450683594	2	Female Names	black	Abbey
-1.822129726409912	-15.087080001831055	2	Female Names	black	Jen
0.10825645178556442	-7.414524078369141	2	Female Names	black	Kristen
-29.487638473510742	29.389984130859375	2	Female Names	black	Spears
9.109736442565918	-21.44170570373535	2	Female Names	black	Marilyn
1.433045744895935	-28.283605575561523	2	Female Names	black	Clara
7.554858207702637	-14.354019165039062	2	Female Names	black	Katherine
-5.787393093109131	-27.249662399291992	2	Female Names	black	Savannah
-27.833158493041992	27.33526611328125	2	Female Names	black	Katy
0.3750154376029968	-28.467546463012695	2	Female Names	black	Ana
-3.9238169193267822	-1.5925947427749634	2	Female Names	black	Daisy
-27.84622573852539	29.02328109741211	2	Female Names	black	Rihanna
-4.278584957122803	-10.483248710632324	2	Female Names	black	Courtney
9.513028144836426	-19.59112548828125	2	Female Names	black	Shirley
6.297424793243408	-21.829824447631836	2	Female Names	black	Deborah
-4.586126327514648	-9.382293701171875	2	Female Names	black	Brooke
6.766127586364746	-35.7098274230957	2	Female Names	black	dancer
1.9994288682937622	-8.519773483276367	2	Female Names	black	Nina
-27.884180068969727	29.671777725219727	2	Female Names	black	Gaga
22.423595428466797	-1.5368846654891968	2	Female Names	black	aunt
3.975261688232422	-18.57892608642578	2	Female Names	black	Bonnie
0.7194052934646606	-9.134378433227539	2	Female Names	black	Olivia
10.141036987304688	-18.1647891998291	2	Female Names	black	Dorothy
-0.7336967587471008	-8.9065580368042	2	Female Names	black	Vanessa
-4.496406078338623	-3.7708637714385986	2	Female Names	black	Ivy
-5.479559898376465	-15.190924644470215	2	Female Names	black	Tara
-0.6636924743652344	-12.197021484375	2	Female Names	black	Samantha
-32.68776321411133	36.717342376708984	2	Female Names	black	Actress
9.249650955200195	-9.198366165161133	2	Female Names	black	Swan
1.1213232278823853	-21.00392723083496	2	Female Names	black	Cheryl
12.763705253601074	-13.376618385314941	2	Female Names	black	Mae
10.200532913208008	-28.56831169128418	2	Female Names	black	xx
6.166884899139404	-23.07416534423828	2	Female Names	black	Kathleen
3.3014979362487793	-20.134904861450195	2	Female Names	black	Pam
6.063834190368652	-1.4367543458938599	2	Female Names	black	Buffy
9.31608772277832	-28.30113983154297	2	Female Names	black	Yay
-2.4424712657928467	-8.313332557678223	2	Female Names	black	Nikki
-2.5788345336914062	-18.531024932861328	2	Female Names	black	Angie
18.37017059326172	-2.1002390384674072	3	Many Topics	green	her
17.911605834960938	-2.7084906101226807	3	Many Topics	green	she
24.232311248779297	8.691057205200195	3	Many Topics	green	women
-6.271667957305908	-33.75348663330078	3	Many Topics	green	class
23.086471557617188	4.642641544342041	3	Many Topics	green	couple
-26.285480499267578	-18.666505813598633	3	Many Topics	green	date
0.2634034752845764	39.65597152709961	3	Many Topics	green	photos
-44.68340301513672	-17.130281448364258	3	Many Topics	green	model
0.6755918860435486	39.77903747558594	3	Many Topics	green	pictures
-19.871217727661133	25.627033233642578	3	Many Topics	green	skin
-25.9327335357666	-20.766027450561523	3	Many Topics	green	info
23.036897659301758	-0.7196853160858154	3	Many Topics	green	mother
32.57432556152344	8.337623596191406	3	Many Topics	green	stories
27.967317581176758	4.962130069732666	3	Many Topics	green	relationship
30.889440536499023	14.060821533203125	3	Many Topics	green	cell
-26.744766235351562	-31.565019607543945	3	Many Topics	green	shopping
-7.78821325302124	37.3996467590332	3	Many Topics	green	cancer
-44.6776123046875	-17.152402877807617	3	Many Topics	green	models
-6.030025959014893	24.055078506469727	3	Many Topics	green	pool
23.271997451782227	4.091887474060059	3	Many Topics	green	older
-38.59332275390625	-12.26916790008545	3	Many Topics	green	shipping
-6.6349921226501465	-33.7772216796875	3	Many Topics	green	classes
-27.164655685424805	-32.35613250732422	3	Many Topics	green	stores
22.440105438232422	0.1075066477060318	3	Many Topics	green	mom
26.240432739257812	4.341639518737793	3	Many Topics	green	marriage
-27.42961883544922	-24.116151809692383	3	Many Topics	green	websites
-34.42344665527344	-33.72203063964844	3	Many Topics	green	magazine
-38.61057662963867	-20.216278076171875	3	Many Topics	green	sample
-32.08399963378906	-17.51149559020996	3	Many Topics	green	reserved
28.086456298828125	5.062210559844971	3	Many Topics	green	relationships
-12.100833892822266	32.69370651245117	3	Many Topics	green	therapy
-1.349340558052063	12.845410346984863	3	Many Topics	green	affordable
-25.862184524536133	-25.800294876098633	3	Many Topics	green	blogs
-7.180129051208496	38.70506286621094	3	Many Topics	green	breast
25.469802856445312	0.6245453953742981	3	Many Topics	green	parent
-6.386431694030762	24.551342010498047	3	Many Topics	green	swimming
-27.538192749023438	-21.265254974365234	3	Many Topics	green	availability
33.109493255615234	7.714328289031982	3	Many Topics	green	authors
17.57655143737793	6.049837112426758	3	Many Topics	green	loving
-19.65200424194336	-37.01613998413086	3	Many Topics	green	holidays
23.426734924316406	-4.88789176940918	3	Many Topics	green	pregnant
-38.861900329589844	-20.383323669433594	3	Many Topics	green	samples
-36.88676834106445	-7.17708158493042	3	Many Topics	green	trends
27.3663272857666	12.798465728759766	3	Many Topics	green	sensitive
23.555505752563477	-5.458095073699951	3	Many Topics	green	pregnancy
-15.579995155334473	36.508182525634766	3	Many Topics	green	nursing
-29.055086135864258	-29.925308227539062	3	Many Topics	green	coupon
31.448978424072266	-0.1316561996936798	3	Many Topics	green	depression
22.011272430419922	1.945252776145935	3	Many Topics	green	babies
11.2255859375	8.564059257507324	3	Many Topics	green	newest
-11.74709701538086	29.380422592163086	3	Many Topics	green	massage
25.33577537536621	5.137848854064941	3	Many Topics	green	couples
-12.52214241027832	-22.921926498413086	3	Many Topics	green	diabetes
-33.456214904785156	-23.549175262451172	3	Many Topics	green	template
-16.1909122467041	31.803466796875	3	Many Topics	green	dental
-6.2446064949035645	10.173468589782715	3	Many Topics	green	cruise
15.76527214050293	-33.53678512573242	3	Many Topics	green	engagement
13.973073959350586	0.7980518341064453	3	Many Topics	green	addiction
19.30550765991211	2.425597667694092	3	Many Topics	green	pets
32.0960693359375	-0.7836025953292847	3	Many Topics	green	disorder
-28.85259246826172	-24.10426139831543	3	Many Topics	green	browse
-15.955896377563477	35.556427001953125	3	Many Topics	green	nurse
-33.21588897705078	32.54092788696289	3	Many Topics	green	celebrity
-0.2532598376274109	38.76707077026367	3	Many Topics	green	photograph
-33.98912811279297	-34.01074981689453	3	Many Topics	green	magazines
-10.105708122253418	-30.87798309326172	3	Many Topics	green	yoga
26.9609375	3.2754058837890625	3	Many Topics	green	adoption
17.478740692138672	9.870387077331543	3	Many Topics	green	romance
-22.142995834350586	24.02126121520996	3	Many Topics	green	acne
17.443937301635742	5.531757354736328	3	Many Topics	green	caring
25.175582885742188	-5.113779544830322	3	Many Topics	green	abortion
17.333364486694336	7.075754165649414	3	Many Topics	green	passionate
14.96243667602539	8.60538101196289	3	Many Topics	green	enjoys
32.6645393371582	-1.2128151655197144	3	Many Topics	green	syndrome
23.23900604248047	1.7923280000686646	3	Many Topics	green	mothers
-7.179046154022217	25.17455291748047	3	Many Topics	green	swim
-26.165273666381836	-32.50955581665039	3	Many Topics	green	grocery
-40.69010543823242	-20.166893005371094	3	Many Topics	green	measurements
-24.720369338989258	-26.391490936279297	3	Many Topics	green	blogger
-27.38206672668457	-23.262422561645508	3	Many Topics	green	on-line
-15.063301086425781	33.04090881347656	3	Many Topics	green	clinic
-33.62345886230469	-23.221858978271484	3	Many Topics	green	templates
19.146242141723633	11.823308944702148	3	Many Topics	green	outdoors
27.90618133544922	13.32339859008789	3	Many Topics	green	protective
15.738598823547363	10.900525093078613	3	Many Topics	green	intimate
11.938454627990723	-1.54328453540802	3	Many Topics	green	counseling
-25.441064834594727	-26.246728897094727	3	Many Topics	green	bloggers
26.58957290649414	1.2643874883651733	3	Many Topics	green	spouse
25.233734130859375	-26.69757652282715	3	Many Topics	green	toxic
-44.033756256103516	-17.965579986572266	3	Many Topics	green	modeling
-38.89165496826172	-26.964998245239258	3	Many Topics	green	registry
-0.35093289613723755	26.4721736907959	3	Many Topics	green	swap
32.371002197265625	8.915483474731445	3	Many Topics	green	poems
38.12247085571289	1.2067238092422485	3	Many Topics	green	non-profit
-15.785606384277344	35.49929428100586	3	Many Topics	green	nurses
28.786476135253906	-3.9449143409729004	3	Many Topics	green	seniors
30.14824676513672	-4.419208526611328	3	Many Topics	green	disabilities
-16.520126342773438	30.949169158935547	3	Many Topics	green	cosmetic
-4.386570930480957	13.66102409362793	3	Many Topics	green	catering
-34.697486877441406	-2.393446683883667	3	Many Topics	green	giveaway
-33.2568359375	32.760597229003906	3	Many Topics	green	celebrities
-5.3447651863098145	14.158012390136719	3	Many Topics	green	accommodations
23.422374725341797	1.5451081991195679	3	Many Topics	green	moms
17.030818939208984	4.84586238861084	3	Many Topics	green	supportive
-11.953855514526367	-27.114206314086914	3	Many Topics	green	healthier
-11.730087280273438	32.992408752441406	3	Many Topics	green	therapeutic
-29.93036651611328	-25.63595962524414	3	Many Topics	green	clicks
21.459306716918945	-0.5644631385803223	3	Many Topics	green	mum
38.11465835571289	1.211888313293457	3	Many Topics	green	nonprofit
12.135226249694824	4.52794075012207	3	Many Topics	green	AMI
31.659067153930664	14.081395149230957	3	Many Topics	green	tumor
-25.65298080444336	-22.131242752075195	3	Many Topics	green	contacting
11.44625473022461	25.955322265625	3	Many Topics	green	stamps
19.848644256591797	11.690720558166504	3	Many Topics	green	gardening
31.054340362548828	1.1093779802322388	3	Many Topics	green	depressed
-28.577577590942383	-29.524503707885742	3	Many Topics	green	checkout
21.596914291381836	5.996335506439209	3	Many Topics	green	cheating
30.74749183654785	2.6463043689727783	3	Many Topics	green	emotionally
13.364666938781738	8.961633682250977	3	Many Topics	green	invites
-28.173816680908203	-39.14805221557617	3	Many Topics	green	coordinate
24.883411407470703	26.629810333251953	3	Many Topics	green	markers
-33.53107452392578	-27.493316650390625	3	Many Topics	green	ms
20.872812271118164	-27.891033172607422	3	Many Topics	green	arthritis
-13.322291374206543	32.894187927246094	3	Many Topics	green	therapist
-14.920149803161621	-24.870046615600586	3	Many Topics	green	wellness
-29.70409393310547	-24.607385635375977	3	Many Topics	green	bookmark
3.969386100769043	36.93231201171875	3	Many Topics	green	poses
24.926504135131836	1.8325262069702148	3	Many Topics	green	parenting
28.408477783203125	-1.0005922317504883	3	Many Topics	green	survivors
5.779325008392334	0.30849799513816833	3	Many Topics	green	vampire
29.457942962646484	13.99496078491211	3	Many Topics	green	membrane
-19.195724487304688	-36.26234436035156	3	Many Topics	green	vacations
9.831381797790527	-29.809171676635742	3	Many Topics	green	DD
14.95162296295166	2.5884339809417725	3	Many Topics	green	obsessed
23.450403213500977	-27.969083786010742	3	Many Topics	green	allergic
-25.045459747314453	-20.534242630004883	3	Many Topics	green	bio
14.807340621948242	2.138821601867676	3	Many Topics	green	addicted
35.92033004760742	3.2000207901000977	3	Many Topics	green	donor
22.889835357666016	-28.218271255493164	3	Many Topics	green	allergies
-28.17317771911621	-39.148040771484375	3	Many Topics	green	coordinates
30.982969284057617	3.0674097537994385	3	Many Topics	green	stressful
15.428984642028809	12.692532539367676	3	Many Topics	green	inspirational
30.51158905029297	-4.672506332397461	3	Many Topics	green	literacy
8.143731117248535	34.31135177612305	3	Many Topics	green	messy
18.42365837097168	-0.7189798355102539	3	Many Topics	green	hers
27.112224578857422	-29.170963287353516	3	Many Topics	green	hormones
23.034120559692383	-28.310487747192383	3	Many Topics	green	allergy
27.87493133544922	6.485090255737305	3	Many Topics	green	sexuality
-31.567501068115234	-24.05501937866211	3	Many Topics	green	widget
19.177427291870117	2.3012218475341797	3	Many Topics	green	litter
30.108203887939453	-0.413821816444397	3	Many Topics	green	distress
-25.93440818786621	-32.64641189575195	3	Many Topics	green	supermarket
-0.5845158100128174	33.42361068725586	3	Many Topics	green	royalty
-39.47269058227539	-23.125877380371094	3	Many Topics	green	scans
4.88654088973999	2.5970232486724854	3	Many Topics	green	witch
-11.722952842712402	9.533190727233887	4	Lifestyle	purple	Women
-16.84937858581543	16.04964256286621	4	Lifestyle	purple	Wedding
-38.43863296508789	-11.957769393920898	4	Lifestyle	purple	Shipping
-18.728492736816406	-4.081556797027588	4	Lifestyle	purple	Natural
-11.317755699157715	-0.4169561266899109	4	Lifestyle	purple	Heart
-20.272056579589844	-7.098681926727295	4	Lifestyle	purple	Style
-12.466489791870117	13.122627258300781	4	Lifestyle	purple	Fashion
-9.641061782836914	2.957409143447876	4	Lifestyle	purple	Pink
-18.184463500976562	1.672676920890808	4	Lifestyle	purple	Beautiful
-16.600543975830078	23.752212524414062	4	Lifestyle	purple	Hair
25.875568389892578	19.309328079223633	4	Lifestyle	purple	Shoes
-15.756158828735352	23.775434494018555	4	Lifestyle	purple	Beauty
-7.321509838104248	16.4014835357666	4	Lifestyle	purple	Bed
-17.211881637573242	12.867732048034668	4	Lifestyle	purple	Dress
-26.701866149902344	9.835545539855957	4	Lifestyle	purple	Bag
-22.67574119567871	-2.1433849334716797	4	Lifestyle	purple	Perfect
37.58550262451172	26.24148178100586	4	Lifestyle	purple	Jewelry
-11.087821960449219	5.266577243804932	4	Lifestyle	purple	Vintage
27.540748596191406	-11.968119621276855	4	Lifestyle	purple	Tea
0.30373018980026245	4.770815372467041	4	Lifestyle	purple	Halloween
-22.40916633605957	1.3657941818237305	4	Lifestyle	purple	Clear
-5.799002647399902	1.9861257076263428	4	Lifestyle	purple	Crystal
-11.423805236816406	22.88040542602539	4	Lifestyle	purple	Spa
-20.06983184814453	25.48700523376465	4	Lifestyle	purple	Skin
-13.546435356140137	-11.926742553710938	4	Lifestyle	purple	Floor
-8.233063697814941	0.04823736101388931	4	Lifestyle	purple	Flowers
-16.626283645629883	2.7897517681121826	4	Lifestyle	purple	Pretty
-12.243171691894531	8.873594284057617	4	Lifestyle	purple	Ladies
-8.40314769744873	0.47679704427719116	4	Lifestyle	purple	Flower
1.217822551727295	30.35205078125	4	Lifestyle	purple	Princess
-6.525810241699219	17.422422409057617	4	Lifestyle	purple	Bedroom
-18.903444290161133	-10.86296272277832	4	Lifestyle	purple	Designer
-0.24892987310886383	3.6207120418548584	4	Lifestyle	purple	Valentine
-4.951353073120117	1.6919059753417969	4	Lifestyle	purple	Pearl
-13.424927711486816	-8.32876968383789	4	Lifestyle	purple	Dining
-23.40009880065918	5.717907905578613	4	Lifestyle	purple	Soft
-26.87238883972168	10.058411598205566	4	Lifestyle	purple	Bags
-10.222068786621094	15.997380256652832	4	Lifestyle	purple	Luxury
-17.80230712890625	-9.00611686706543	4	Lifestyle	purple	Designs
-12.21182918548584	9.61025619506836	4	Lifestyle	purple	Womens
-16.86581802368164	-6.993612289428711	4	Lifestyle	purple	Contemporary
-28.36326789855957	2.5885608196258545	4	Lifestyle	purple	Mirror
-4.0639801025390625	17.26645278930664	4	Lifestyle	purple	Shower
19.89803695678711	-17.581161499023438	4	Lifestyle	purple	Cherry
-22.64161491394043	-3.6266870498657227	4	Lifestyle	purple	Unique
-24.51007080078125	-1.4783341884613037	4	Lifestyle	purple	Bottom
-4.494575023651123	17.484790802001953	4	Lifestyle	purple	Bathroom
23.381141662597656	-16.06227684020996	4	Lifestyle	purple	Candy
8.016867637634277	7.117658615112305	4	Lifestyle	purple	DIY
-9.971660614013672	-6.66499662399292	4	Lifestyle	purple	Evening
-4.181427001953125	-49.708351135253906	4	Lifestyle	purple	SALE
-27.051631927490234	3.2929928302764893	4	Lifestyle	purple	Covers
-50.4913215637207	-20.235977172851562	4	Lifestyle	purple	Pump
-21.824100494384766	8.527901649475098	4	Lifestyle	purple	Fabric
2.1559793949127197	13.734302520751953	4	Lifestyle	purple	Costume
-23.456666946411133	3.4006154537200928	4	Lifestyle	purple	Colors
-3.9908864498138428	0.8144842386245728	4	Lifestyle	purple	Ruby
-17.05672264099121	13.576526641845703	4	Lifestyle	purple	Dresses
31.957529067993164	32.84161376953125	4	Lifestyle	purple	Platinum
-14.217236518859863	22.909944534301758	4	Lifestyle	purple	Salon
-14.72171688079834	11.71800422668457	4	Lifestyle	purple	Wear
37.857086181640625	27.662805557250977	4	Lifestyle	purple	Necklace
37.67911911010742	27.164859771728516	4	Lifestyle	purple	Earrings
-13.157837867736816	-12.972433090209961	4	Lifestyle	purple	Carpet
-17.548202514648438	2.052816867828369	4	Lifestyle	purple	Lovely
-4.9903717041015625	32.2017936706543	4	Lifestyle	purple	Victorian
-21.045141220092773	4.3144612312316895	4	Lifestyle	purple	Pattern
-13.828437805175781	3.82519268989563	4	Lifestyle	purple	Kiss
-25.33322525024414	5.835412502288818	4	Lifestyle	purple	Fiber
22.340770721435547	16.567129135131836	4	Lifestyle	purple	Cottage
-39.33234786987305	-10.7384614944458	4	Lifestyle	purple	Clearance
21.376081466674805	-15.567545890808105	4	Lifestyle	purple	Mint
-14.744263648986816	-6.0835981369018555	4	Lifestyle	purple	Decor
-20.55959129333496	9.776108741760254	4	Lifestyle	purple	Silk
5.097047328948975	10.171072006225586	4	Lifestyle	purple	Crafts
-16.538265228271484	15.572188377380371	4	Lifestyle	purple	Bridal
22.422016143798828	-20.423742294311523	4	Lifestyle	purple	Powder
-9.106244087219238	-5.629655361175537	4	Lifestyle	purple	Autumn
-28.259550094604492	2.1595089435577393	4	Lifestyle	purple	Mirrors
-1.962189793586731	-0.9255620837211609	4	Lifestyle	purple	Kitty
-31.652469635009766	1.560767412185669	4	Lifestyle	purple	Rack
0.42746859788894653	8.555976867675781	4	Lifestyle	purple	Doll
-19.307538986206055	7.608856678009033	4	Lifestyle	purple	Trim
19.583871841430664	-19.512697219848633	4	Lifestyle	purple	Bee
38.06576919555664	28.095134735107422	4	Lifestyle	purple	Bracelet
-19.276456832885742	10.214235305786133	4	Lifestyle	purple	Lace
-19.33993148803711	8.821099281311035	4	Lifestyle	purple	Satin
-21.944917678833008	10.224557876586914	4	Lifestyle	purple	Printed
-8.452921867370605	-1.8060345649719238	4	Lifestyle	purple	Basket
-5.4516706466674805	4.953921318054199	4	Lifestyle	purple	Tropical
-7.437950611114502	-0.4720644950866699	4	Lifestyle	purple	Roses
-23.901351928710938	7.187347888946533	4	Lifestyle	purple	Wrap
-5.296884059906006	3.9723997116088867	4	Lifestyle	purple	Coral
-14.971572875976562	10.169809341430664	4	Lifestyle	purple	Jeans
-8.633336067199707	2.1477673053741455	4	Lifestyle	purple	Butterfly
-15.246959686279297	24.733863830566406	4	Lifestyle	purple	Nail
-9.326828956604004	0.6497579216957092	4	Lifestyle	purple	Floral
14.428915023803711	28.656877517700195	4	Lifestyle	purple	Ribbon
-15.001871109008789	11.095556259155273	4	Lifestyle	purple	Clothes
2.929412364959717	25.944562911987305	4	Lifestyle	purple	Bride
-22.99032211303711	-0.5551879405975342	4	Lifestyle	purple	Shape
-17.576976776123047	16.628158569335938	4	Lifestyle	purple	Weddings
-16.08460235595703	25.56610870361328	4	Lifestyle	purple	Makeup
-7.890867233276367	25.429622650146484	4	Lifestyle	purple	Swim
-20.733827590942383	-7.522195339202881	4	Lifestyle	purple	Styles
-12.54442310333252	1.341691493988037	4	Lifestyle	purple	Sleeping
-20.10243034362793	6.961174488067627	4	Lifestyle	purple	Metallic
3.476222515106201	3.8240549564361572	4	Lifestyle	purple	Fairy
-24.054439544677734	10.057246208190918	4	Lifestyle	purple	Nylon
-1.3996291160583496	17.627140045166016	4	Lifestyle	purple	Laundry
-12.254254341125488	18.151779174804688	4	Lifestyle	purple	Boutique
-43.913429260253906	0.8463367223739624	4	Lifestyle	purple	Romantic
-18.95413589477539	-6.931680202484131	4	Lifestyle	purple	Inspired
-8.886801719665527	5.064522743225098	4	Lifestyle	purple	Fancy
36.71269989013672	29.15778160095215	4	Lifestyle	purple	Beads
38.99154281616211	27.88636016845703	4	Lifestyle	purple	Charm
-16.10399627685547	10.076437950134277	4	Lifestyle	purple	Tops
-26.11402702331543	8.948423385620117	4	Lifestyle	purple	Shoulder
21.06363296508789	-11.57751178741455	4	Lifestyle	purple	Soap
0.38725951313972473	8.245697975158691	4	Lifestyle	purple	Barbie
-11.698854446411133	2.423232316970825	4	Lifestyle	purple	Pillow
-23.243745803833008	8.034089088439941	4	Lifestyle	purple	Mesh
-21.044633865356445	4.226165771484375	4	Lifestyle	purple	Patterns
-14.849390983581543	-5.9908318519592285	4	Lifestyle	purple	Decorative
-24.311277389526367	16.854572296142578	4	Lifestyle	purple	Ballet
-24.76445960998535	2.937436103820801	4	Lifestyle	purple	Shades
-29.007152557373047	3.249450922012329	4	Lifestyle	purple	Vanity
-19.172164916992188	-11.919944763183594	4	Lifestyle	purple	Designers
-4.7470011711120605	2.7070703506469727	4	Lifestyle	purple	Emerald
5.194333553314209	6.987011432647705	4	Lifestyle	purple	Candle
4.643214702606201	2.3458900451660156	4	Lifestyle	purple	Witch
-28.4744815826416	0.7786513566970825	4	Lifestyle	purple	Heated
-3.6933939456939697	2.9468979835510254	4	Lifestyle	purple	Diamonds
-25.239028930664062	0.37078747153282166	4	Lifestyle	purple	Layer
-16.479076385498047	-25.386531829833984	5	Health	orange	Health
-25.255496978759766	-17.752399444580078	5	Health	orange	updated
-6.097347736358643	-46.24306869506836	5	Health	orange	FREE
-5.739002227783203	-42.1708984375	5	Health	orange	Plus
-45.30093002319336	-15.6954984664917	5	Health	orange	Model
-37.18403625488281	10.429035186767578	5	Health	orange	Gallery
-9.286685943603516	-5.80794620513916	5	Health	orange	Summer
-0.17649978399276733	-47.77212905883789	5	Health	orange	OR
-23.475130081176758	-15.50113296508789	5	Health	orange	Added
-34.81065368652344	-33.42863845825195	5	Health	orange	Magazine
-32.31571578979492	-15.440268516540527	5	Health	orange	Privacy
-11.910114288330078	-35.92072677612305	5	Health	orange	Student
-24.157381057739258	15.951106071472168	5	Health	orange	Dance
-0.5365395545959473	-46.14058303833008	5	Health	orange	WITH
-19.061805725097656	-0.6997303366661072	5	Health	orange	Enjoy
1.8792632818222046	-4.529027462005615	5	Health	orange	♥
1.071975588798523	-42.922969818115234	5	Health	orange	LOVE
-8.399516105651855	37.80312728881836	5	Health	orange	Cancer
12.651066780090332	-24.942338943481445	5	Health	orange	MS
-24.751827239990234	-12.261733055114746	5	Health	orange	Write
-1.9538863897323608	-47.161869049072266	5	Health	orange	MORE
-16.634904861450195	-23.810510635375977	5	Health	orange	Fitness
-4.233932971954346	-47.68045425415039	5	Health	orange	NOW
-4.476354122161865	-46.680213928222656	5	Health	orange	HERE
-38.41019058227539	-0.29453009366989136	5	Health	orange	Secret
-21.097169876098633	-3.1772239208221436	5	Health	orange	Simply
-32.04167175292969	-17.2004451751709	5	Health	orange	Reserved
-7.7804412841796875	-23.969202041625977	5	Health	orange	Dakota
-30.9093017578125	-4.30748176574707	5	Health	orange	Month
-8.24222469329834	18.539533615112305	5	Health	orange	Rooms
-28.124433517456055	-14.343420028686523	5	Health	orange	Calendar
-24.584278106689453	-3.921297550201416	5	Health	orange	Choice
-29.30012321472168	-17.976226806640625	5	Health	orange	Sites
-28.027477264404297	-8.959253311157227	5	Health	orange	Virtual
-36.967159271240234	-11.996532440185547	5	Health	orange	Purchase
-33.937835693359375	6.541513919830322	5	Health	orange	Shows
-11.839073181152344	31.468549728393555	5	Health	orange	Therapy
-16.56250762939453	37.27419662475586	5	Health	orange	Nursing
-11.096763610839844	-35.960384368896484	5	Health	orange	Teacher
-25.810832977294922	-10.381752014160156	5	Health	orange	Recently
-40.98206329345703	-4.633448600769043	5	Health	orange	Reader
-6.30172061920166	10.097391128540039	5	Health	orange	Cruise
-23.50665855407715	-14.910966873168945	5	Health	orange	Created
-23.976655960083008	-6.874703884124756	5	Health	orange	Finding
-1.9177472591400146	-44.26359558105469	5	Health	orange	BEST
-25.40212631225586	-9.79141616821289	5	Health	orange	Lots
-4.941552639007568	7.10230827331543	5	Health	orange	Caribbean
-45.352996826171875	-15.638070106506348	5	Health	orange	Models
-10.12429141998291	-30.875308990478516	5	Health	orange	Yoga
-28.94058609008789	-13.67810344696045	5	Health	orange	Newsletter
-19.847585678100586	-37.339942932128906	5	Health	orange	Holidays
-26.816865921020508	-6.456275939941406	5	Health	orange	Multiple
-33.06948471069336	31.523895263671875	5	Health	orange	Celebrity
-37.849021911621094	-19.602205276489258	5	Health	orange	Sample
-32.70521926879883	-3.3578248023986816	5	Health	orange	Contest
0.44107845425605774	-45.10905838012695	5	Health	orange	VERY
-22.678813934326172	-11.129313468933105	5	Health	orange	Apply
-32.435874938964844	-13.3079833984375	5	Health	orange	Statement
-31.92186164855957	-10.608657836914062	5	Health	orange	Patent
-36.21626663208008	-11.08072566986084	5	Health	orange	Seller
8.624724388122559	-4.483489036560059	5	Health	orange	Virgin
-43.5462646484375	-0.943709671497345	5	Health	orange	Fiction
-28.6060848236084	-12.569124221801758	5	Health	orange	Updates
-11.769161224365234	29.565555572509766	5	Health	orange	Massage
-36.131107330322266	-15.763630867004395	5	Health	orange	Collections
-13.391764640808105	-9.437467575073242	5	Health	orange	Desk
-7.888585567474365	38.77713394165039	5	Health	orange	Breast
4.053753852844238	-5.9973835945129395	5	Health	orange	OMG
-35.06522750854492	4.1145782470703125	5	Health	orange	Exclusive
-24.110855102539062	15.673263549804688	5	Health	orange	Dancing
4.141831398010254	-0.6433841586112976	5	Health	orange	Twilight
-1.9551491737365723	-28.058366775512695	5	Health	orange	Sierra
-18.169158935546875	0.32406380772590637	5	Health	orange	Wonderful
-10.994922637939453	-35.96925354003906	5	Health	orange	Teachers
-4.193764686584473	-44.94459533691406	5	Health	orange	NOTE
-13.130525588989258	-1.3720651865005493	5	Health	orange	Dreams
4.105665683746338	-5.983794689178467	5	Health	orange	WOW
-30.1451416015625	-9.878119468688965	5	Health	orange	Platform
-42.540828704833984	6.240477561950684	5	Health	orange	Bachelor
-7.400601387023926	-33.83533477783203	5	Health	orange	Classes
-24.307270050048828	41.40059280395508	5	Health	orange	Czech
-36.31763458251953	-7.076812267303467	5	Health	orange	Trends
-18.507740020751953	36.633644104003906	5	Health	orange	Patient
-23.716333389282227	-9.16966438293457	5	Health	orange	Explore
-12.846333503723145	-22.95755958557129	5	Health	orange	Diabetes
-17.212116241455078	36.54802322387695	5	Health	orange	Nurse
-38.45256423950195	-0.3535488247871399	5	Health	orange	Secrets
12.899685859680176	-7.347233772277832	5	Health	orange	Alberta
-43.77751922607422	0.1538967341184616	5	Health	orange	Romance
-38.908145904541016	-26.9764404296875	5	Health	orange	Registry
-7.637591361999512	-20.20355796813965	5	Health	orange	Mercedes
-33.02382278442383	-8.15389347076416	5	Health	orange	Compact
-35.51256561279297	3.5514109134674072	5	Health	orange	VIP
-30.049560546875	-15.160894393920898	5	Health	orange	Advertise
39.23826599121094	-7.33723258972168	5	Health	orange	Factor
-0.5958594679832458	-43.513511657714844	5	Health	orange	HOT
-18.91374397277832	17.0677490234375	5	Health	orange	Parties
-2.3272852897644043	-45.402584075927734	5	Health	orange	FIRST
-24.30821418762207	41.41145324707031	5	Health	orange	Denmark
-41.00334548950195	-4.772019386291504	5	Health	orange	Readers
-4.749591827392578	-46.51713562011719	5	Health	orange	CLICK
-26.759262084960938	-4.2788567543029785	5	Health	orange	Closed
-25.45047950744629	-6.870944976806641	5	Health	orange	Changing
-20.508832931518555	-2.0302650928497314	5	Health	orange	Absolutely
-25.45305633544922	-12.490989685058594	5	Health	orange	Cancel
-27.152002334594727	-15.93654727935791	5	Health	orange	Dates
-17.594038009643555	-23.038082122802734	5	Health	orange	Lifestyle
-16.370481491088867	-0.3956868052482605	5	Health	orange	Loved
-23.198043823242188	-5.318227291107178	5	Health	orange	Affordable
1.8787418603897095	-24.629497528076172	5	Health	orange	Coordinator
-27.72418785095215	-7.740146636962891	5	Health	orange	Sharing
-2.374821901321411	-46.38328170776367	5	Health	orange	SEE
-1.8456748723983765	-38.39264678955078	5	Health	orange	MAC
15.75070858001709	-33.54787063598633	5	Health	orange	Engagement
-36.129966735839844	-15.798603057861328	5	Health	orange	Libraries
-15.980450630187988	-24.640758514404297	5	Health	orange	Wellness
-0.953747034072876	-47.09972381591797	5	Health	orange	OTHER
-5.7066802978515625	-24.38687515258789	5	Health	orange	Aurora
-1.2224819660186768	-45.536922454833984	5	Health	orange	TWO
-18.718280792236328	-18.246580123901367	5	Health	orange	Relationship
-31.802358627319336	-15.664185523986816	5	Health	orange	Disclaimer
-24.041879653930664	-26.229951858520508	5	Health	orange	Blogger
-20.677471160888672	-4.967935562133789	5	Health	orange	Everyday
-27.83463478088379	-7.769100189208984	5	Health	orange	Shared
-31.52560806274414	-12.666258811950684	5	Health	orange	Contents
-25.471864700317383	-8.029141426086426	5	Health	orange	Across
-32.474815368652344	-3.4764404296875	5	Health	orange	Winners
5.333042144775391	-0.11856697499752045	5	Health	orange	Vampire
-29.99021339416504	-4.134336948394775	5	Health	orange	Awareness
-22.578548431396484	-16.19168472290039	5	Health	orange	Runtime
-43.29888916015625	-1.6055840253829956	5	Health	orange	Novel
-28.906089782714844	-4.2002458572387695	5	Health	orange	Benefit
-33.24567794799805	-13.504839897155762	5	Health	orange	Compliance
23.200252532958984	-6.323602199554443	5	Health	orange	Pregnancy
-3.976180076599121	7.038965702056885	5	Health	orange	Rica
-2.792398691177368	-43.259727478027344	5	Health	orange	STAR
-40.87356948852539	-3.3477230072021484	5	Health	orange	eBook
-23.33863067626953	-24.06747817993164	5	Health	orange	MSN
-24.114421844482422	-6.544605731964111	5	Health	orange	Choosing
-3.458897829055786	-47.694496154785156	5	Health	orange	TODAY
-5.673901081085205	7.426868915557861	5	Health	orange	Carnival
-31.52143096923828	-7.184624671936035	5	Health	orange	Optional
-12.778966903686523	-8.603377342224121	5	Health	orange	Reception
-12.288753509521484	-2.1756534576416016	5	Health	orange	Passion
-18.75300407409668	-3.673551321029663	5	Health	orange	Naturally
-5.4262309074401855	-48.510986328125	5	Health	orange	SAVE
-34.497554779052734	-2.4917819499969482	5	Health	orange	Giveaway
-25.927270889282227	-2.4559195041656494	5	Health	orange	Split
-5.386109352111816	-42.59602355957031	5	Health	orange	PLUS
5.312532901763916	-28.53955078125	5	Health	orange	Mai
-20.432754516601562	-1.802579402923584	5	Health	orange	Totally
-16.6661434173584	-3.47080397605896	5	Health	orange	Cure
19.533924102783203	14.556366920471191	5	Health	orange	Sunny
-33.97020721435547	-22.307748794555664	5	Health	orange	Templates
-3.857271909713745	-22.867826461791992	5	Health	orange	Venus
-3.200343132019043	-45.089317321777344	5	Health	orange	SPECIAL
-22.177879333496094	23.96717071533203	5	Health	orange	Acne
-15.995041847229004	-0.4076213240623474	5	Health	orange	Loving
-4.163674831390381	-20.399003982543945	5	Health	orange	Met
-28.28423500061035	-11.550482749938965	5	Health	orange	Spotlight
-33.539527893066406	35.489768981933594	5	Health	orange	Bollywood
11.866891860961914	-1.5501947402954102	5	Health	orange	Counseling
-29.446535110473633	-10.55224323272705	5	Health	orange	Launches
-8.431939125061035	8.429176330566406	5	Health	orange	Destination
-17.02853775024414	-3.0783140659332275	5	Health	orange	Treat
-2.0573689937591553	-48.86414337158203	5	Health	orange	CONTACT
-3.099025249481201	-46.46986770629883	5	Health	orange	NEXT
-18.712106704711914	-18.262069702148438	5	Health	orange	Relationships
-32.24765396118164	7.737818241119385	5	Health	orange	Biggest
-17.013940811157227	-15.149577140808105	5	Health	orange	notesLoading
11.487635612487793	-8.455598831176758	5	Health	orange	Adelaide
-18.815509796142578	-6.963659286499023	5	Health	orange	Inspiration
13.538954734802246	0.38980481028556824	5	Health	orange	Addiction
-35.76061248779297	-6.892644882202148	5	Health	orange	Trend
-13.885871887207031	-2.8063511848449707	5	Health	orange	Voices
-14.827098846435547	0.08998467773199081	5	Health	orange	Smile
-29.6107177734375	-7.299277305603027	5	Health	orange	Shares
9.903162002563477	-31.665874481201172	5	Health	orange	ER
-35.019439697265625	6.2721381187438965	5	Health	orange	Scenes
16.71269416809082	-4.196069717407227	6	Sexual Profanities	yellow	Her
-32.49589157104492	17.21099090576172	6	Sexual Profanities	yellow	Hot
-14.233723640441895	5.887592315673828	6	Sexual Profanities	yellow	Girl
-14.193001747131348	6.305919170379639	6	Sexual Profanities	yellow	Girls
-38.40975570678711	16.691272735595703	6	Sexual Profanities	yellow	Sex
-37.77940368652344	13.802416801452637	6	Sexual Profanities	yellow	Movies
-36.55302810668945	12.461400032043457	6	Sexual Profanities	yellow	Pictures
-33.66896438598633	18.306459426879883	6	Sexual Profanities	yellow	Asian
-11.02125358581543	-16.942031860351562	6	Sexual Profanities	yellow	Mom
-36.33930587768555	16.912147521972656	6	Sexual Profanities	yellow	Teen
-33.19295120239258	16.46537208557129	6	Sexual Profanities	yellow	Sexy
-39.118255615234375	17.11465835571289	6	Sexual Profanities	yellow	Porn
-17.489227294921875	3.7712137699127197	6	Sexual Profanities	yellow	Cute
-35.802589416503906	18.87438201904297	6	Sexual Profanities	yellow	Amateur
-38.88640594482422	20.73672103881836	6	Sexual Profanities	yellow	Ass
-12.79243278503418	-17.40558624267578	6	Sexual Profanities	yellow	Wife
-36.457298278808594	12.82584285736084	6	Sexual Profanities	yellow	Pics
-13.468875885009766	43.88812255859375	6	Sexual Profanities	yellow	Oral
-37.07183074951172	10.977548599243164	6	Sexual Profanities	yellow	Galleries
-31.992523193359375	8.168375968933105	6	Sexual Profanities	yellow	Huge
-35.08795166015625	21.327192306518555	6	Sexual Profanities	yellow	Blonde
-36.984310150146484	19.01891326904297	6	Sexual Profanities	yellow	Mature
-39.57265090942383	19.848371505737305	6	Sexual Profanities	yellow	Anal
-36.29000473022461	16.642763137817383	6	Sexual Profanities	yellow	Teens
-34.43277359008789	14.910989761352539	6	Sexual Profanities	yellow	Naked
-34.4385871887207	14.774324417114258	6	Sexual Profanities	yellow	Nude
-2.334338903427124	-25.39926528930664	6	Sexual Profanities	yellow	:00
-38.85446548461914	18.588825225830078	6	Sexual Profanities	yellow	Hardcore
-40.12751770019531	21.56462287902832	6	Sexual Profanities	yellow	Cum
-38.55967712402344	21.377620697021484	6	Sexual Profanities	yellow	Pussy
-37.65103530883789	17.41236114501953	6	Sexual Profanities	yellow	Lesbian
-37.78372573852539	22.223981857299805	6	Sexual Profanities	yellow	Tits
-30.514169692993164	18.621976852416992	6	Sexual Profanities	yellow	Wet
-18.362770080566406	2.3105077743530273	6	Sexual Profanities	yellow	Gorgeous
-34.94148635864258	20.712753295898438	6	Sexual Profanities	yellow	Babe
-16.104724884033203	4.3496222496032715	6	Sexual Profanities	yellow	Tiny
-39.953086853027344	17.044511795043945	6	Sexual Profanities	yellow	XXX
-36.46779251098633	20.629837036132812	6	Sexual Profanities	yellow	Horny
-20.59528923034668	27.76119041442871	6	Sexual Profanities	yellow	Facial
0.5163661241531372	-2.1510415077209473	6	Sexual Profanities	yellow	Moms
-36.20555877685547	21.483226776123047	6	Sexual Profanities	yellow	Busty
-34.97309112548828	22.907756805419922	6	Sexual Profanities	yellow	Ebony
-37.83546447753906	20.881389617919922	6	Sexual Profanities	yellow	Fucked
-31.332820892333984	19.577890396118164	6	Sexual Profanities	yellow	Tight
8.3319091796875	37.33699035644531	7	Sexual Profanities 2	brown	hot
7.581893444061279	40.800106048583984	7	Sexual Profanities 2	brown	girl
22.649343490600586	8.386845588684082	7	Sexual Profanities 2	brown	woman
7.266736030578613	41.0433235168457	7	Sexual Profanities 2	brown	girls
7.78143835067749	43.3220100402832	7	Sexual Profanities 2	brown	sexy
3.1947245597839355	47.00298309326172	7	Sexual Profanities 2	brown	teen
1.3419597148895264	40.37040328979492	7	Sexual Profanities 2	brown	pics
0.5907187461853027	42.21390914916992	7	Sexual Profanities 2	brown	gallery
11.361381530761719	50.10248947143555	7	Sexual Profanities 2	brown	pussy
15.533815383911133	36.89312744140625	7	Sexual Profanities 2	brown	legs
5.146022796630859	48.82194900512695	7	Sexual Profanities 2	brown	mature
22.57512664794922	9.268288612365723	7	Sexual Profanities 2	brown	lady
5.103780269622803	42.43010330200195	7	Sexual Profanities 2	brown	nude
8.72904109954834	35.43673324584961	7	Sexual Profanities 2	brown	wet
11.932019233703613	52.932308197021484	7	Sexual Profanities 2	brown	cum
5.290119171142578	42.27976608276367	7	Sexual Profanities 2	brown	naked
8.467554092407227	49.203365325927734	7	Sexual Profanities 2	brown	blonde
-13.426606178283691	43.88795471191406	7	Sexual Profanities 2	brown	oral
2.9443159103393555	46.967620849609375	7	Sexual Profanities 2	brown	teens
10.320775032043457	49.790496826171875	7	Sexual Profanities 2	brown	fucked
20.832719802856445	5.287776947021484	7	Sexual Profanities 2	brown	girlfriend
8.412856101989746	52.894073486328125	7	Sexual Profanities 2	brown	bitch
5.1464738845825195	46.75400161743164	7	Sexual Profanities 2	brown	lesbian
11.378207206726074	47.06160354614258	7	Sexual Profanities 2	brown	tits
10.390546798706055	51.76507568359375	7	Sexual Profanities 2	brown	anal
0.6402393579483032	42.386993408203125	7	Sexual Profanities 2	brown	galleries
-20.422401428222656	27.867534637451172	7	Sexual Profanities 2	brown	facial
8.812393188476562	47.94257354736328	7	Sexual Profanities 2	brown	babe
4.405154705047607	43.98737716674805	7	Sexual Profanities 2	brown	xxx
19.213634490966797	6.309303283691406	7	Sexual Profanities 2	brown	lover
12.264546394348145	49.46141815185547	7	Sexual Profanities 2	brown	sucking
7.310340404510498	46.35832214355469	7	Sexual Profanities 2	brown	horny
7.276756763458252	37.47467041015625	7	Sexual Profanities 2	brown	hottest
9.505402565002441	45.67805099487305	7	Sexual Profanities 2	brown	chick
12.578909873962402	45.37287521362305	7	Sexual Profanities 2	brown	breasts
14.658974647521973	48.186279296875	7	Sexual Profanities 2	brown	kissing
5.753701686859131	44.768890380859375	7	Sexual Profanities 2	brown	webcam
8.52014446258545	47.03946304321289	7	Sexual Profanities 2	brown	babes
8.326961517333984	50.91311264038086	7	Sexual Profanities 2	brown	slut
11.673580169677734	46.48528289794922	7	Sexual Profanities 2	brown	boobs
12.041685104370117	41.79170608520508	7	Sexual Profanities 2	brown	lingerie
5.561880588531494	51.1480712890625	7	Sexual Profanities 2	brown	ebony
11.33107852935791	51.231082916259766	7	Sexual Profanities 2	brown	dildo
8.505284309387207	49.07517623901367	7	Sexual Profanities 2	brown	brunette
6.657375812530518	43.62852096557617	7	Sexual Profanities 2	brown	erotic
11.300065040588379	40.5805778503418	7	Sexual Profanities 2	brown	bra
9.698786735534668	41.60759735107422	7	Sexual Profanities 2	brown	bikini
6.764547824859619	49.22316360473633	7	Sexual Profanities 2	brown	milf
23.95209312438965	6.351120948791504	7	Sexual Profanities 2	brown	wives
18.177330017089844	42.840816497802734	7	Sexual Profanities 2	brown	escort
11.641798973083496	42.09991455078125	7	Sexual Profanities 2	brown	panties
12.598182678222656	35.783538818359375	7	Sexual Profanities 2	brown	skinny
9.415380477905273	45.41733169555664	7	Sexual Profanities 2	brown	chicks
9.67785930633545	50.829349517822266	7	Sexual Profanities 2	brown	blowjob
14.221020698547363	42.190799713134766	7	Sexual Profanities 2	brown	latex
7.3542938232421875	45.233245849609375	7	Sexual Profanities 2	brown	naughty
10.755117416381836	47.97984313964844	7	Sexual Profanities 2	brown	tit
15.240824699401855	35.65898513793945	7	Sexual Profanities 2	brown	hips
13.373641967773438	51.885013580322266	7	Sexual Profanities 2	brown	orgasm
3.4492621421813965	44.486167907714844	7	Sexual Profanities 2	brown	hentai
18.63829803466797	46.81987380981445	7	Sexual Profanities 2	brown	juicy
6.637028217315674	50.64472198486328	7	Sexual Profanities 2	brown	shemale
12.39135456085205	50.62900161743164	7	Sexual Profanities 2	brown	cunt
13.333889961242676	49.235687255859375	7	Sexual Profanities 2	brown	licking
14.624631881713867	52.8877067565918	7	Sexual Profanities 2	brown	sperm
7.719844341278076	48.43645095825195	7	Sexual Profanities 2	brown	busty
13.0542573928833	46.081207275390625	7	Sexual Profanities 2	brown	nipples
8.223847389221191	51.94758987426758	7	Sexual Profanities 2	brown	whore
13.8316068649292	49.42194747924805	7	Sexual Profanities 2	brown	lick
4.931254863739014	38.754756927490234	7	Sexual Profanities 2	brown	flashing
12.676004409790039	42.250244140625	7	Sexual Profanities 2	brown	stockings
4.091926574707031	37.20093536376953	7	Sexual Profanities 2	brown	posing
5.207786560058594	46.87759017944336	7	Sexual Profanities 2	brown	lesbians
23.705543518066406	12.114684104919434	7	Sexual Profanities 2	brown	gal

==> figs/tsne_clusters_male_male_vis_elkan_11.dat <==
x	y	cluster	word
29.23450469970703	18.350505828857422	5	"
34.398563385009766	13.010355949401855	10	he
-9.189001083374023	15.846540451049805	5	'
-19.88155746459961	19.288148880004883	2	[
33.81432342529297	13.981130599975586	10	He
32.08262634277344	14.693181991577148	7	great
-15.34899616241455	-8.261922836303711	5	views
16.556243896484375	-13.196187019348145	7	game
34.05116653442383	6.1959004402160645	10	man
36.10651397705078	9.70440673828125	3	against
-16.577882766723633	12.67029094696045	5	Of
37.89021301269531	8.03470516204834	7	team
5.5451273918151855	-22.607709884643555	10	God
24.74273681640625	4.927088260650635	6	power
-9.17893123626709	0.153473898768425	0	United
3.8858485221862793	38.22532653808594	1	John
-15.997185707092285	-28.5426082611084	2	£
24.244211196899414	-1.044819712638855	7	points
14.067582130432129	-15.74087905883789	7	games
22.349468231201172	-29.284278869628906	6	software
-29.607563018798828	-12.323057174682617	8	Internet
-13.428506851196289	24.96327018737793	5	Great
8.11971378326416	-0.16327239573001862	10	His
-23.399723052978516	-30.615339279174805	8	Windows
-18.92110824584961	-17.01024055480957	8	Re
-14.26345157623291	-26.258773803710938	2	OF
-7.433600425720215	5.80780553817749	2	C
5.529815673828125	39.43389892578125	1	David
-10.609381675720215	-3.1657912731170654	0	San
-33.437442779541016	-4.977166652679443	8	Google
34.55192565917969	8.84438705444336	7	guys
35.03403091430664	7.876951217651367	7	guy
-1.7262763977050781	25.829601287841797	1	Mr.
31.294727325439453	14.34395980834961	6	general
-19.51473045349121	14.811197280883789	5	Part
27.220237731933594	-24.614198684692383	6	security
-9.145391464233398	-1.7149624824523926	0	St.
4.398976802825928	38.945926666259766	1	James
-14.98035717010498	13.51478385925293	5	Green
18.047725677490234	-10.067166328430176	7	players
-17.44091033935547	15.517669677734375	4	General
2.4347994327545166	35.17876434326172	1	Paul
-22.215641021728516	5.910083770751953	4	Power
19.846757888793945	-8.297820091247559	7	player
31.567089080810547	13.047836303710938	10	according
6.278708457946777	45.265174865722656	1	Michael
25.11368751525879	7.184293270111084	6	build
34.39985656738281	-7.816412925720215	3	war
-30.027063369750977	-5.8993659019470215	4	System
31.47913360595703	1.25270676612854	10	land
-20.322975158691406	-7.822088241577148	5	Game
-15.301429748535156	24.810646057128906	5	Back
17.39927864074707	-16.650671005249023	7	band
25.730445861816406	6.933805465698242	6	built
35.25003433227539	3.8136165142059326	10	himself
-14.465644836425781	7.076083183288574	5	II
-9.859426498413086	20.621612548828125	5	King
28.717914581298828	19.712108612060547	5	Will
-15.583719253540039	-12.052258491516113	2	No.
-27.509029388427734	-26.627368927001953	8	Software
-7.915337562561035	6.98879861831665	2	D
-10.961013793945312	20.241397857666016	5	Man
8.591278076171875	-4.669693470001221	5	War
-13.65131950378418	-19.039188385009766	2	St
25.391265869140625	-23.929061889648438	6	solution
2.419947624206543	40.99951934814453	1	Mark
1.213983416557312	34.70664596557617	1	George
-29.266239166259766	-13.44997501373291	8	Security
4.954708099365234	-23.598773956298828	10	Jesus
-26.2229061126709	-28.81511688232422	8	Microsoft
25.70306968688965	-1.025019645690918	7	pass
17.652877807617188	-29.845237731933594	6	engine
-9.923744201660156	-9.952680587768555	0	Sports
-9.14794921875	-1.1290215253829956	0	England
20.607250213623047	-6.676110744476318	7	fans
28.60797882080078	9.125733375549316	6	charge
3.997903347015381	37.05025100708008	1	Robert
-9.309822082519531	24.763046264648438	1	Brown
-19.20720672607422	-13.031388282775879	2	W
-33.00477600097656	-7.492287635803223	8	PC
-14.471280097961426	2.6696956157684326	0	Team
-3.093571901321411	15.546076774597168	0	Chicago
-2.804373264312744	30.426937103271484	1	Bill
23.129240036010742	-5.6977152824401855	7	trade
33.2637825012207	-5.824077606201172	3	fight
-1.7131738662719727	26.752344131469727	1	William
-1.6729416847229004	46.55101776123047	1	Chris
-26.768712997436523	23.656326293945312	2	200
19.942277908325195	-9.334815979003906	7	ball
-11.219265937805176	-1.101204752922058	0	Bay
33.7739372253418	-13.868578910827637	3	military
-0.06419376283884048	48.08666229248047	1	Mike
-26.018335342407227	-26.98011589050293	8	iPhone
32.25685119628906	4.561666011810303	10	poor
4.72977876663208	-22.686567306518555	10	Lord
34.379215240478516	10.275665283203125	3	led
26.76790428161621	-7.576633930206299	6	construction
20.189788818359375	-7.190099716186523	7	sports
33.282352447509766	7.1950297355651855	3	dead
-14.939567565917969	17.552610397338867	5	Rock
-1.430232286453247	31.99509048461914	1	Thomas
-19.520532608032227	-2.3374383449554443	5	Quote
-0.2638659179210663	31.37897491455078	1	Peter
-3.457948684692383	3.3742008209228516	2	d
-16.672155380249023	2.948101043701172	5	Super
-32.43718719482422	-6.1395087242126465	8	User
19.141992568969727	-5.677731037139893	7	teams
-26.611309051513672	22.003334045410156	2	500
-13.572216033935547	-9.448094367980957	0	vs
32.593055725097656	8.532442092895508	10	respect
-24.646961212158203	-21.815324783325195	4	Pro
0.2794940769672394	44.95503616333008	1	Joe
2.547914981842041	42.683040618896484	1	Tom
-7.7270283699035645	6.097605228424072	2	R
34.91549301147461	-5.197044849395752	3	attack
29.71865463256836	12.784008026123047	6	reference
4.792899131774902	-23.907699584960938	10	Christ
37.13081741333008	8.04554271697998	7	beat
-5.6867451667785645	38.934173583984375	1	Johnson
4.545864105224609	37.37699508666992	1	Richard
14.294031143188477	-12.576972007751465	7	football
-11.194982528686523	0.5290683507919312	0	vs.
26.144689559936523	-15.480610847473145	10	century
22.79448699951172	0.7472733855247498	7	thread
-2.002169609069824	-0.0954006090760231	9	e
6.465675354003906	-25.37643051147461	10	Israel
24.482587814331055	-22.846927642822266	6	custom
-23.87015724182129	-8.93195629119873	4	Training
-0.39193591475486755	47.05363082885742	1	Steve
19.67988395690918	-29.289234161376953	6	audio
-17.48467254638672	-22.869426727294922	4	Golf
29.244232177734375	18.901342391967773	10	According
18.184324264526367	-27.980506896972656	6	driver
-2.7865114212036133	15.644997596740723	0	Boston
-9.011528968811035	-26.509212493896484	9	et
7.324584484100342	49.5362434387207	1	Scott
18.996049880981445	-8.871444702148438	7	score
32.530723571777344	-12.585714340209961	3	killed
32.88227844238281	-3.1507914066314697	3	leader
22.60787010192871	-1.1839044094085693	7	manager
-17.970773696899414	12.874947547912598	5	End
-18.667984008789062	-2.739910364151001	5	Wall
27.40966033935547	7.318793773651123	7	solid
9.635544776916504	-4.518832683563232	3	Bush
1.3467966318130493	37.7979850769043	1	Martin
33.34561538696289	-4.448066711425781	3	leaders
-27.293563842773438	23.578134536743164	2	300
-7.977709770202637	-6.368493556976318	0	League
1.1367542743682861	40.10803985595703	1	Jack
24.15359115600586	5.513306140899658	6	operation
12.432300567626953	-14.570816040039062	7	coach
-9.282761573791504	-8.580318450927734	0	Jersey
1.6095125675201416	48.639774322509766	1	Jim
31.848182678222656	6.077824592590332	10	rule
-16.683683395385742	11.762205123901367	5	Way
-25.29534149169922	-12.980424880981445	4	Auto
34.21342086791992	-5.133306503295898	3	kill
-30.531665802001953	-6.463028907775879	8	Computer
-8.85816478729248	-12.610971450805664	0	Football
-15.06637191772461	-26.199087142944336	8	GMT
1.697212815284729	41.46816635131836	1	Bob
-22.7154541015625	-7.135930061340332	4	Bar
25.005531311035156	-22.040477752685547	6	transfer
-7.727192401885986	6.584158897399902	2	G
0.3726256489753723	33.90876388549805	1	Charles
9.258460998535156	45.13200759887695	1	Jackson
16.723743438720703	-29.327669143676758	6	repair
3.718263864517212	-3.0350863933563232	1	W.
-25.37039566040039	-22.31377601623535	8	Audio
25.436113357543945	-1.88765287399292	10	quote
-18.193574905395508	-10.217816352844238	5	Dog
21.808082580566406	-29.51904296875	6	install
-24.068180084228516	-23.527692794799805	8	Forums
-16.82308006286621	8.67138385772705	5	Master
8.355193138122559	-18.524818420410156	7	guitar
25.6944637298584	-10.27196216583252	3	defense
-5.466946601867676	4.387893199920654	2	O
-2.355064868927002	2.8019392490386963	9	o
-22.584659576416016	6.415262222290039	4	Standard
-32.53240203857422	-8.034124374389648	8	2.0
-21.017026901245117	-31.466711044311523	8	Server
-7.327471733093262	6.302679538726807	2	P
10.59544849395752	-16.450016021728516	7	golf
36.166839599609375	9.35873794555664	3	battle
26.065288543701172	7.925155162811279	6	generation
3.973649740219116	-24.783082962036133	10	Bible
-1.6082358360290527	24.65349578857422	1	Mr
-15.1904878616333	19.77072525024414	5	Head
27.913503646850586	4.129363059997559	6	master
-20.516647338867188	3.4825358390808105	4	Tech
21.770469665527344	-23.63266944885254	6	auto
11.740121841430664	-17.110485076904297	7	injury
9.378605842590332	-24.85401725769043	3	Iraq
24.866777420043945	-16.3341121673584	10	theory
23.970651626586914	-7.083015441894531	7	serving
33.241844177246094	12.634349822998047	7	greatest
-19.26909065246582	18.145488739013672	8	YouTube
-31.96699333190918	-7.793671131134033	8	Flash
-4.007654190063477	31.293025970458984	1	Matt
-19.551925659179688	-22.37755584716797	4	Oil
-17.481243133544922	-13.426918029785156	5	Records
29.465085983276367	-12.324002265930176	3	gun
29.058094024658203	-13.026611328125	3	charges
-30.260597229003906	-9.45175552368164	4	Tools
-4.155035495758057	42.51190185546875	1	Ryan
-32.80930709838867	-4.523391246795654	8	RSS
8.752427101135254	-4.735168933868408	3	Army
-19.66021728515625	-29.36077117919922	8	HP
-24.541139602661133	-10.514564514160156	8	Player
30.6131591796875	8.087041854858398	7	mark
-4.290181636810303	17.8375244140625	0	Louis
-27.98403549194336	-7.350321292877197	8	Test
3.550585985183716	49.458396911621094	1	Brian
-4.502938270568848	4.231619834899902	2	p.
-14.226985931396484	6.705013751983643	5	III
-24.83281707763672	-18.578033447265625	4	Equipment
-19.281452178955078	12.806353569030762	5	Articles
5.137985706329346	50.22743225097656	1	Andrew
-15.568946838378906	-13.204644203186035	2	v.
32.49614715576172	-4.500821113586426	3	leadership
-18.464784622192383	8.379841804504395	5	Original
17.713516235351562	-17.69937515258789	7	zone
-23.892366409301758	-19.528722763061523	4	Engineering
26.14083480834961	-25.75966453552246	6	command
-25.750093460083008	-8.855263710021973	4	Custom
-14.511200904846191	-29.258108139038086	7	yards
-25.160888671875	-24.448965072631836	8	MP3
-14.311230659484863	25.20159912109375	5	Four
0.4703046679496765	46.92688751220703	1	Dave
0.42272937297821045	41.082271575927734	1	Ben
-25.491701126098633	-29.181184768676758	8	Android
-18.623329162597656	-9.196558952331543	5	Band
-15.662132263183594	-21.449228286743164	5	DJ
-0.14965762197971344	42.4978141784668	1	Tim
24.075681686401367	-22.450191497802734	6	replacement
-23.12277603149414	-17.88397789001465	4	Steel
-22.602876663208008	-0.2714265286922455	8	Message
9.731013298034668	-19.013837814331055	7	fishing
-13.73516845703125	9.350001335144043	5	Force
33.63358688354492	-2.431155204772949	3	committed
-27.660985946655273	22.34860610961914	2	400
5.398709774017334	38.379241943359375	1	Daniel
30.305265426635742	-2.9445905685424805	7	camp
29.12618064880371	11.251734733581543	6	replace
-0.34617364406585693	32.60105514526367	1	Henry
35.32950210571289	-4.606057167053223	3	fighting
-24.42609214782715	-3.9253647327423096	5	Pack
-12.304543495178223	5.871443748474121	5	Kingdom
5.525986671447754	44.34162902832031	1	Frank
10.002283096313477	-17.999303817749023	7	beer
-1.7963005304336548	39.273643493652344	1	Dan
-17.909822463989258	1.5882296562194824	4	Wood
-2.601226329803467	27.614530563354492	1	Harry
22.764659881591797	-26.694210052490234	6	remote
32.61787796020508	1.0729840993881226	10	authority
-15.657310485839844	9.090545654296875	4	Trade
-23.95972442626953	-17.514760971069336	4	Electric
-1.1694517135620117	29.18247413635254	1	Joseph
2.987175703048706	49.69778060913086	1	Kevin
28.6934757232666	-16.131319046020508	10	evil
-11.38843822479248	17.14575958251953	5	Death
-1.1275787353515625	46.94847869873047	1	Jeff
21.59363555908203	-15.925365447998047	7	trading
-25.12688636779785	-20.70830726623535	4	Engine
-17.431373596191406	-15.492656707763672	5	Vol
-21.05281639099121	13.48000431060791	4	Quick
2.746204137802124	35.1330451965332	1	Adam
-9.051373481750488	-8.202842712402344	0	Minnesota
-1.9378474950790405	22.600170135498047	1	Chief
7.544556617736816	46.87125778198242	1	Sam
11.110743522644043	-4.629659652709961	3	chief
-0.8616698384284973	46.13080596923828	1	Jason
7.131789684295654	-1.1561665534973145	10	Father
3.2248454093933105	-13.137651443481445	1	CEO
-21.723875045776367	0.21477854251861572	5	Sound
6.752499103546143	-1.007925271987915	10	Holy
-24.73111343383789	-29.73373031616211	8	Linux
18.731882095336914	-6.172379970550537	7	league
-25.420211791992188	-1.6603977680206299	4	Speed
1.2365615367889404	45.0959358215332	1	Tony
-2.6736061573028564	-4.395063400268555	9	El
-27.3377685546875	21.2419376373291	2	250
-8.1976957321167	-16.316442489624023	0	NFL
-25.766096115112305	2.1477277278900146	2	360
-16.698850631713867	17.16120147705078	5	Official
21.878887176513672	-4.744013786315918	7	sport
19.392391204833984	-25.32796859741211	6	motor
-4.038702964782715	15.833292961120605	0	Dallas
-19.931869506835938	-14.532673835754395	5	Volume
26.48374366760254	-7.293854236602783	6	gear
27.313119888305664	-15.762430191040039	10	god
-19.590116500854492	-25.519367218017578	4	Repair
-18.769695281982422	-28.112163543701172	4	Battery
5.390397548675537	47.27824401855469	1	Eric
22.788448333740234	-14.484827041625977	7	minor
23.16579246520996	-23.633434295654297	6	engineering
-15.96810245513916	14.970654487609863	5	Max
-16.67336082458496	-27.36585807800293	0	Tickets
-25.542497634887695	-5.403675556182861	4	Construction
-24.58716583251953	-6.691173553466797	4	Metal
1.7989486455917358	44.09878158569336	1	Alex
23.027746200561523	-10.312346458435059	7	victory
35.72578048706055	6.452640533447266	7	fellow
-27.515853881835938	-27.9483699798584	8	OS
-3.965224266052246	3.544058084487915	2	p
-20.185707092285156	13.71817684173584	8	Questions
-2.7953577041625977	16.740331649780273	0	Diego
-25.50000762939453	21.605669021606445	2	51
-24.703527450561523	-2.592433214187622	4	Machine
26.49019432067871	8.05059814453125	6	capable
-20.06641387939453	-30.14641761779785	8	Samsung
-13.8307523727417	-8.380786895751953	2	v
26.52973747253418	-17.685461044311523	10	king
30.935392379760742	2.6789212226867676	10	hundred
32.52457809448242	11.735595703125	7	heads
30.373687744140625	-13.66181468963623	3	illegal
3.8765406608581543	39.22657012939453	1	Stephen
31.866701126098633	16.104616165161133	10	Thus
32.421756744384766	6.188864231109619	10	bear
-21.823299407958984	-26.096229553222656	8	Wireless
32.38132858276367	10.887014389038086	7	passing
25.431100845336914	4.604333400726318	6	duty
4.9095354080200195	-4.5554423332214355	1	Al
-1.5561679601669312	23.47304916381836	1	Jr.
32.24763488769531	-13.539090156555176	3	criminal
31.5205020904541	-13.267695426940918	3	officers
0.6324397325515747	43.7558479309082	1	Nick
28.589706420898438	-0.5165923237800598	7	kick
24.34369468688965	-23.78214454650879	6	manual
-20.192543029785156	15.999958992004395	8	Notes
30.26593017578125	10.98582935333252	7	ultimate
-12.056478500366211	15.640299797058105	5	Dead
11.464688301086426	-23.557697296142578	3	weapons
34.542236328125	13.648408889770508	10	believed
-1.6756271123886108	14.227348327636719	0	Philadelphia
12.1761474609375	-13.803618431091309	7	scored
31.102338790893555	15.954832077026367	10	referred
-15.930262565612793	22.55272102355957	5	Return
31.11917495727539	10.88096809387207	7	decent
28.169574737548828	0.3876434564590454	7	crew
17.483896255493164	-13.938876152038574	7	draft
14.747224807739258	-12.413545608520508	7	baseball
-19.33246421813965	15.903277397155762	5	Cool
15.55172061920166	-29.37806510925293	6	circuit
-22.817626953125	-28.34854507446289	8	SEO
23.735525131225586	8.112818717956543	6	upgrade
13.37857437133789	-13.656694412231445	7	basketball
21.555408477783203	-3.5902817249298096	7	pro
-1.7017663717269897	34.65129852294922	1	Don
7.629116058349609	42.90183639526367	1	Ed
-8.69497299194336	-13.588557243347168	0	Basketball
-23.85601043701172	-18.23179817199707	4	Gas
-17.552122116088867	-6.301449775695801	5	Retrieved
-1.1596708297729492	41.847782135009766	1	Howard
18.503751754760742	-28.603546142578125	6	printing
-16.0351619720459	22.3343563079834	5	Future
-8.105815887451172	-24.26036834716797	9	van
-19.169353485107422	-4.347647190093994	5	Pass
-20.69706153869629	-29.39253807067871	8	Xbox
34.08646774291992	-6.589475154876709	3	killing
-12.253191947937012	0.5132364630699158	5	Camp
8.88083553314209	49.67475509643555	1	Allen
-1.576338291168213	40.9343147277832	1	Patrick
-17.407867431640625	-21.675445556640625	5	Guitar
-12.84964656829834	21.3349666595459	5	Major
17.758026123046875	-18.768123626708984	7	racing
8.41567611694336	-18.828468322753906	7	bass
-8.344500541687012	-10.353553771972656	0	Bowl
1.3249648809432983	46.549400329589844	1	Andy
-1.532026767730713	40.54803466796875	1	Anthony
-26.753170013427734	-27.72994613647461	8	XP
15.609877586364746	-30.088790893554688	6	engines
-26.43220329284668	-8.369560241699219	4	Premium
28.188610076904297	8.999686241149902	6	proven
20.730262756347656	-27.743141174316406	6	convert
19.656713485717773	-27.452495574951172	6	root
-27.70115852355957	20.58855628967285	2	600
-23.13908576965332	5.682358741760254	4	Technical
-24.229503631591797	-16.981725692749023	4	Motor
-2.084737539291382	13.618671417236328	0	Detroit
-13.798870086669922	-11.336653709411621	5	Navy
-8.470995903015137	19.609323501586914	5	Prince
-2.316307783126831	38.92991256713867	1	Ron
-25.69317626953125	-24.515775680541992	8	.0
-18.93936538696289	0.676702618598938	5	Iron
19.06725311279297	-17.408266067504883	7	yard
33.85956954956055	-13.039782524108887	3	army
27.39520263671875	8.609781265258789	6	superior
5.999209880828857	49.75426483154297	1	Gary
34.28118133544922	1.0058094263076782	10	tradition
29.187850952148438	2.575679302215576	7	grand
-25.194992065429688	-28.665678024291992	8	Java
32.3707160949707	-13.754230499267578	3	prison
24.03106689453125	3.2003767490386963	6	scheme
-23.259891510009766	-7.728977203369141	4	Sport
19.510560989379883	-28.11906623840332	7	gaming
11.696842193603516	-20.651290893554688	3	arrested
32.228458404541016	8.122779846191406	10	favor
-12.101142883300781	1.571334958076477	0	Junior
-10.594341278076172	22.15876007080078	5	Lincoln
26.812274932861328	-4.344115734100342	7	era
-16.784313201904297	-6.756274223327637	5	Wars
32.40716552734375	15.633668899536133	10	regard
-15.028839111328125	-5.6889567375183105	3	Defense
-15.320089340209961	-5.072698593139648	5	Military
-19.062063217163086	-3.5039892196655273	5	Fish
-14.234942436218262	-27.502033233642578	2	ft
24.68120002746582	-5.809278964996338	7	guard
19.005277633666992	-26.112092971801758	6	assembly
-1.1505259275436401	28.038997650146484	1	Matthew
15.547593116760254	-12.975645065307617	7	tournament
6.092060089111328	38.437442779541016	1	Simon
30.724123001098633	-15.819255828857422	3	intelligence
23.8780517578125	-27.83596420288086	8	developers
4.585446834564209	-21.143169403076172	10	Roman
-31.086502075195312	-6.649596691131592	8	Applications
-24.320812225341797	-6.248679161071777	4	Gear
23.93433952331543	8.260414123535156	6	setup
-14.528190612792969	-27.019107818603516	2	pp.
-19.463163375854492	-24.11766815185547	4	Honda
34.21650695800781	-11.708989143371582	3	enemy
-8.988492965698242	-11.795546531677246	0	Baseball
3.931918144226074	42.530582427978516	1	Bruce
-3.8516533374786377	31.3332576751709	1	Justin
-23.75457763671875	-21.601709365844727	4	Driver
-8.203614234924316	-15.782230377197266	0	NBA
28.021411895751953	-1.7998343706130981	7	dude
-10.463998794555664	-3.3293142318725586	0	Manchester
-32.636959075927734	-6.403637409210205	8	Users
-24.440473556518555	-15.718374252319336	4	Industrial
-8.830863952636719	-27.75065040588379	9	del
-2.3247814178466797	39.13656234741211	1	Rick
-9.88180923461914	-28.17755126953125	9	di
11.492856979370117	-17.64437484741211	7	injuries
-23.265701293945312	-27.616437911987305	8	GPS
5.159245491027832	41.31611633300781	1	Alan
-23.377145767211914	0.8151851892471313	8	RE
-12.722973823547363	3.5726821422576904	5	Bear
-27.384883880615234	-4.466062068939209	4	AC
-19.590566635131836	19.048105239868164	8	replies
23.768117904663086	-24.659626007080078	6	conversion
-12.755127906799316	23.66017723083496	5	Ten
33.43012619018555	-14.887978553771973	3	soldiers
-4.919592380523682	37.650634765625	1	Wayne
-22.004608154296875	-18.401697158813477	4	Racing
-8.418313026428223	-26.488256454467773	9	da
-18.702680587768555	-29.48102569580078	8	Canon
-20.99310302734375	-30.378128051757812	8	Intel
-12.056207656860352	7.320436477661133	5	Battle
3.0845701694488525	44.983489990234375	1	Jay
-25.578033447265625	24.778461456298828	2	77
-25.4204158782959	24.227218627929688	2	73
-9.973684310913086	26.015335083007812	1	Guy
-24.035446166992188	-21.446317672729492	4	Chrome
-20.17694854736328	-24.17409324645996	4	BMW
6.9769439697265625	-16.4521541595459	1	actor
5.102980613708496	-3.3695898056030273	1	Sir
-8.24026870727539	-27.2381534576416	9	le
14.73771858215332	-30.990863800048828	6	batteries
-21.14383888244629	2.9646284580230713	5	Ultimate
13.335381507873535	-17.052452087402344	7	offense
-14.518023490905762	25.49395179748535	5	Six
5.126036167144775	-26.72047996520996	10	Jews
35.462196350097656	3.199835777282715	10	brothers
28.737558364868164	-1.5314058065414429	7	boss
28.133289337158203	-10.431275367736816	3	personnel
20.233253479003906	-28.857576370239258	6	backup
5.79653263092041	-2.3100521564483643	10	Son
5.2156171798706055	47.89164352416992	1	Rob
1.7449582815170288	42.33847427368164	1	Jon
-1.7011773586273193	-0.8235243558883667	9	al
5.095324516296387	49.32662582397461	1	Larry
-32.56534194946289	-8.536684036254883	8	3.0
12.770750045776367	-17.556610107421875	7	offensive
30.49062156677246	8.16447925567627	7	passes
-2.238765001296997	14.398687362670898	0	Baltimore
-10.307332038879395	-17.871145248413086	0	MLS
23.101268768310547	-11.454062461853027	3	injured
-14.373942375183105	6.0508928298950195	5	IV
25.838376998901367	-14.892595291137695	10	philosophy
2.351245641708374	48.92829895019531	1	Greg
-21.925107955932617	7.503637313842773	4	Universal
24.174972534179688	-0.02490912564098835	7	versus
25.964344024658203	-23.852783203125	6	enterprise
-7.677519798278809	-12.647677421569824	0	Championship
-15.484734535217285	-5.9628496170043945	5	Prime
-20.174335479736328	-6.254740238189697	5	Score
-4.597496509552002	14.921574592590332	0	Cleveland
22.032808303833008	-21.85182762145996	6	dealer
-3.9713149070739746	3.9984304904937744	2	c.
-32.401100158691406	-5.848799705505371	8	App
33.60084915161133	-15.944284439086914	3	troops
30.216995239257812	-17.083284378051758	10	nations
-21.08845329284668	-21.91828727722168	4	Toyota
-2.6826179027557373	24.04584312438965	1	Captain
6.197651386260986	-24.077964782714844	10	Christians
-16.884849548339844	-10.108060836791992	5	Jazz
25.573884963989258	-12.284205436706543	7	hunting
10.82542610168457	-4.437610149383545	10	appointed
-2.9207582473754883	36.04647445678711	1	Johnny
-12.34481143951416	-6.123165130615234	5	Blues
-13.283745765686035	12.069070816040039	1	Miles
-9.66967487335205	-28.18573570251465	9	du
22.071863174438477	-5.346579074859619	7	pitch
-19.07051658630371	10.64571475982666	5	Running
4.986714839935303	-5.307332992553711	10	Rome
29.743139266967773	-12.205721855163574	3	guns
-16.059249877929688	10.391317367553711	5	Dragon
-13.246902465820312	4.7533345222473145	5	Oxford
-12.105226516723633	6.220459461212158	5	Empire
3.6177902221679688	46.826255798339844	1	Phil
32.388126373291016	13.265233993530273	10	wise
-16.98796272277832	13.653801918029785	5	Roll
-3.0469884872436523	37.640953063964844	1	Jimmy
5.202310562133789	46.173858642578125	1	Jerry
29.545808792114258	1.5876030921936035	7	prime
-29.755659103393555	-7.595037460327148	4	Tool
-28.735883712768555	-6.259568691253662	4	Manual
-22.119651794433594	-29.303842544555664	8	IBM
5.263298511505127	-27.749542236328125	10	sin
-2.955592632293701	17.764341354370117	0	Jose
-17.849985122680664	-22.187427520751953	4	Fishing
1.4536030292510986	33.38052749633789	1	Christopher
20.49612808227539	1.0835636854171753	10	translation
-3.1320836544036865	40.56621551513672	1	Sean
-3.4076454639434814	1.7883437871932983	2	k
-20.68703269958496	-3.919343948364258	5	Points
26.755674362182617	-23.19169807434082	6	logic
-8.06702995300293	-23.21501922607422	5	feat
-2.086913824081421	42.63850402832031	1	Billy
24.9921932220459	-0.19780950248241425	7	rank
-4.323090076446533	41.375221252441406	1	Josh
15.887069702148438	-30.7163028717041	6	printer
4.036866664886475	40.30513000488281	1	Jonathan
-15.942668914794922	-26.573205947875977	5	Remix
-12.803524017333984	17.027626037597656	5	Brothers
35.16983413696289	5.5048298835754395	7	hero
30.691991806030273	-12.006624221801758	3	combat
-20.038291931152344	-31.693696975708008	8	SQL
-10.377610206604004	1.1428132057189941	5	Kings
3.6987931728363037	43.75893783569336	1	Ken
-16.788352966308594	-2.5035593509674072	2	BC
-17.12511444091797	-11.63200569152832	5	Trail
23.41945457458496	-8.075925827026367	7	rush
-3.0731046199798584	18.1641788482666	0	Antonio
24.657869338989258	2.2671661376953125	10	evolution
29.4500732421875	18.65085792541504	2	Given
-3.577892303466797	16.628511428833008	0	Orlando
27.106678009033203	1.0884804725646973	7	finest
-28.75952911376953	-7.951552391052246	8	Build
-23.31263542175293	-19.688026428222656	4	Solar
33.438385009765625	-8.244928359985352	3	opposition
31.85586166381836	2.8142290115356445	10	blind
5.0763068199157715	44.77637481689453	1	Gordon
-20.857816696166992	14.89838695526123	8	Introduction
4.429508686065674	-14.449507713317871	1	Governor
3.251471996307373	39.791744232177734	1	Steven
-6.520236968994141	37.11582946777344	1	Franklin
24.77440071105957	-27.4990234375	8	developer
-2.8203234672546387	13.651009559631348	0	Pittsburgh
-24.300119400024414	-26.23839569091797	8	Wii
-14.874517440795898	11.204988479614258	5	Cold
3.827622890472412	45.0366325378418	1	Russell
-0.5769926905632019	23.780412673950195	1	Luke
-11.84250545501709	20.65650749206543	5	Nation
-14.711634635925293	1.9148975610733032	0	Players
-15.968147277832031	-18.859142303466797	2	-1
-13.9142427444458	-28.357519149780273	2	acres
-14.875693321228027	-10.512214660644531	5	Reserve
-21.57533073425293	-29.723705291748047	8	Cisco
8.012551307678223	-25.10138511657715	3	minister
-9.587315559387207	25.919233322143555	1	Rich
12.339799880981445	-16.88071060180664	7	defensive
20.746021270751953	-29.65361976623535	6	controller
5.850142478942871	49.25578689575195	1	Craig
32.45991897583008	1.4986670017242432	10	principle
4.543134689331055	45.47111129760742	1	Terry
8.028573036193848	47.63125228881836	1	Roger
-23.60340690612793	-20.312488555908203	4	Engineer
-25.0222225189209	-2.889125347137451	4	Solid
-18.832082748413086	-9.994333267211914	5	Bass
25.42603874206543	9.580009460449219	6	enabled
5.792056083679199	50.27354431152344	1	Keith
21.788496017456055	-26.448965072631836	6	chip
5.691792964935303	-25.885520935058594	10	Islam
-6.62479829788208	19.45828628540039	1	Duke
-21.26837730407715	-3.3447394371032715	8	Statistics
22.047903060913086	-19.921096801757812	6	gate
-11.268837928771973	-18.259740829467773	0	Nike
-23.911190032958984	3.753955364227295	8	Cloud
24.492551803588867	9.848329544067383	8	demo
-16.265466690063477	-3.3486576080322266	4	GM
-2.0724124908447266	23.884037017822266	1	Dick
-26.14508056640625	-10.459794998168945	8	Galaxy
-0.6915104985237122	38.607276916503906	1	Ian
21.756677627563477	-18.5866756439209	6	formation
-11.478379249572754	12.677964210510254	5	Against
-7.851494312286377	-27.14842987060547	9	el
13.744982719421387	-21.09014892578125	3	fraud
-30.834871292114258	-10.305601119995117	8	Remote
3.22917103767395	46.9926643371582	1	Aaron
3.6538801193237305	-13.43806266784668	1	Chairman
8.047590255737305	48.12938690185547	1	Fred
13.902430534362793	-29.51716423034668	6	receiver
13.862060546875	-20.43376922607422	3	ban
37.5030517578125	5.674373626708984	7	retired
4.5420613288879395	-13.595703125	1	Mayor
20.479454040527344	-23.783164978027344	6	pipe
13.621853828430176	-19.467105865478516	7	penalty
-20.66228675842285	-29.67837142944336	8	PS3
-24.605140686035156	-25.685338973999023	8	Nintendo
-15.57197380065918	-19.585771560668945	2	ft.
-20.076711654663086	11.570841789245605	4	Extra
-13.315709114074707	-27.00202751159668	9	DE
-2.6372928619384766	3.421618700027466	9	ed
-11.968781471252441	-0.7573760151863098	0	Premier
8.99050521850586	48.07045364379883	1	Nelson
-13.376672744750977	19.05661392211914	5	Tiger
-18.0959415435791	12.179476737976074	5	Stand
-7.012467384338379	-26.74279022216797	9	un
-7.80624532699585	-13.562742233276367	0	Stadium
0.7972120046615601	35.16801834106445	1	Arthur
-14.846689224243164	20.354812622070312	5	Eagle
-4.5437188148498535	15.660264015197754	0	Buffalo
5.162071704864502	46.01378631591797	1	Barry
8.78515338897705	-17.913002014160156	7	jazz
28.250030517578125	-18.100528717041016	10	holy
-3.750746250152588	40.791160583496094	1	Brad
-20.05936050415039	-12.903956413269043	2	Per
-19.960819244384766	-5.25328254699707	5	Rank
-26.169958114624023	24.346940994262695	2	103
-18.285640716552734	-9.631173133850098	5	Shot
-13.672642707824707	9.458221435546875	4	Guard
-13.192671775817871	0.6353479027748108	5	Mario
18.767765045166016	-23.621252059936523	6	dealers
-22.21905517578125	-5.086023807525635	4	Trading
-21.500402450561523	8.562328338623047	4	Heavy
-9.363141059875488	-10.338604927062988	0	Soccer
-17.8555850982666	19.381677627563477	5	Answer
17.33539390563965	-11.38536262512207	7	scoring
-23.109546661376953	-16.14401626586914	4	Dodge
31.993337631225586	-14.971940994262695	3	enemies
-24.973787307739258	-16.65974998474121	4	Fuel
8.811775207519531	44.71494674682617	1	Marshall
-24.794189453125	-14.490301132202148	4	Truck
-11.853605270385742	26.004545211791992	5	Knight
-16.160484313964844	-11.652312278747559	4	Upper
-30.136043548583984	-8.903635025024414	4	Hardware
-27.060916900634766	22.357688903808594	2	700
34.907508850097656	-8.438029289245605	3	destruction
16.71410369873047	-14.488030433654785	7	franchise
-13.074746131896973	15.183637619018555	5	Revolution
31.373727798461914	15.429617881774902	10	refers
1.8330332040786743	-29.332435607910156	10	unto
-25.908445358276367	23.902772903442383	2	111
-12.618917465209961	14.59058666229248	5	Leader
-2.910982847213745	14.353126525878906	0	Tampa
16.503250122070312	-28.378646850585938	6	durable
-9.010994911193848	-28.57219696044922	9	que
-18.053083419799805	9.478474617004395	5	Jump
-12.479470252990723	5.095848083496094	5	Brother
28.288345336914062	-13.484637260437012	3	commit
-13.740118026733398	-18.786540985107422	0	AL
14.39517879486084	-13.122455596923828	7	championship
33.29814147949219	-12.086435317993164	3	violent
22.864063262939453	-27.844898223876953	6	console
17.16124725341797	-26.30489730834961	6	trucks
-4.006505489349365	-16.59206771850586	0	Indians
-8.74682331085205	-16.24956703186035	0	NCAA
-0.5986957550048828	35.73210525512695	1	Albert
-18.53076934814453	-26.61347770690918	4	Chevrolet
16.083980560302734	-27.85721778869629	6	conditioning
1.4025558233261108	43.78543472290039	1	Roy
-2.519728899002075	31.294076919555664	1	Carl
21.206228256225586	-11.610150337219238	7	champion
-21.241741180419922	-5.2673563957214355	5	Hat
-21.73142433166504	-25.181381225585938	4	Portable
19.887189865112305	-9.778038024902344	7	bench
-25.24959373474121	-28.07183265686035	8	JavaScript
-18.52105712890625	-4.5234246253967285	5	LP
-28.88766098022461	-5.270336627960205	4	Maintenance
-24.02570152282715	4.512358665466309	8	Problem
25.56878662109375	-12.133918762207031	7	wing
26.18910789489746	-15.85305118560791	10	passage
-18.11857795715332	-7.9740400314331055	5	Die
11.759013175964355	-18.87369155883789	7	gambling
-5.336742877960205	38.240447998046875	1	Murray
32.96369934082031	-16.09994888305664	3	crimes
-15.185121536254883	8.652311325073242	5	Arms
-11.658084869384766	23.124988555908203	0	Columbus
-19.984071731567383	2.070003032684326	4	Driving
16.826595306396484	-16.86634063720703	7	musicians
6.66045618057251	50.05745315551758	1	Dennis
23.386301040649414	-0.6466673016548157	7	stats
-0.9220156669616699	32.579200744628906	1	Francis
34.37477493286133	0.7843394875526428	10	glory
-20.0852108001709	13.978166580200195	8	Answers
31.475807189941406	-5.813868999481201	3	supporters
-9.19613265991211	22.425447463989258	1	Jefferson
-2.875058889389038	-16.54903793334961	5	Scottish
14.171530723571777	-13.54720687866211	7	hockey
-3.401810884475708	28.65264320373535	1	Marc
2.333857297897339	37.453590393066406	1	Donald
30.621795654296875	-6.979979991912842	3	defeat
2.020216464996338	36.74527359008789	1	Walter
26.746448516845703	2.646306037902832	7	ton
26.331897735595703	-14.470894813537598	10	followers
32.090423583984375	-12.075533866882324	3	arrest
-27.03700828552246	24.676008224487305	2	160
-27.37434959411621	-7.058896541595459	4	Transfer
26.50937271118164	-12.8993558883667	10	possession
25.439237594604492	-21.0782527923584	6	engineer
-8.76113224029541	-11.047195434570312	0	Tournament
-22.1946964263916	-1.1787049770355225	5	Motion
-17.77396583557129	-1.3933461904525757	5	Rule
16.567813873291016	-26.744903564453125	6	suspension
29.84813690185547	4.00819730758667	7	mate
16.18492889404297	-12.061494827270508	7	coaches
20.674354553222656	-19.95698356628418	7	drum
-20.439350128173828	-23.295082092285156	4	Laser
-24.59527015686035	-2.120742082595825	4	Duty
23.747201919555664	2.8303301334381104	6	converted
-9.936083793640137	-28.780460357666016	9	des
-22.20913314819336	-30.32566261291504	8	XML
22.285247802734375	-25.143138885498047	6	electronics
0.5472514629364014	39.70756912231445	1	Chuck
9.803173065185547	50.3189697265625	1	Robinson
32.54083251953125	-11.13855266571045	3	fought
-19.82889175415039	-30.715360641479492	8	CPU
6.092843055725098	-26.1723690032959	10	Muslims
-32.55500793457031	-10.451770782470703	8	Developer
33.13386535644531	13.573938369750977	10	worthy
-1.7230699062347412	-1.4140453338623047	9	se
-1.4401875734329224	28.75767707824707	1	Jacob
-0.7665191292762756	38.48146438598633	1	Neil
-0.6487335562705994	23.319915771484375	1	Bishop
-17.47450065612793	-14.215632438659668	5	Shirt
28.542579650878906	3.233858585357666	10	composed
-0.33836445212364197	31.799589157104492	1	Philip
-18.996747970581055	0.04188767075538635	5	Gun
27.448490142822266	-23.349760055541992	6	execution
2.579559087753296	45.93696975708008	1	Pete
2.218074083328247	48.010589599609375	1	Doug
-1.8701032400131226	-0.9292814135551453	9	con
24.42408561706543	-13.188148498535156	7	epic
21.936229705810547	-19.85851287841797	6	seal
31.12067985534668	-14.707710266113281	3	wars
-0.925946831703186	24.56228256225586	1	Samuel
31.385988235473633	0.9263036251068115	10	reward
0.8059444427490234	45.09825134277344	1	Danny
-13.838977813720703	16.738733291625977	5	Late
-16.641891479492188	19.311363220214844	5	Strong
-5.573280334472656	41.67456817626953	1	Brandon
22.488203048706055	-6.927095890045166	7	tackle
4.956920146942139	-14.1992826461792	1	chairman
-11.985698699951172	18.754972457885742	5	Ghost
36.767364501953125	8.051896095275879	7	beating
-26.399229049682617	-6.216072082519531	4	Transport
-3.1068215370178223	43.91648864746094	1	Bobby
31.422903060913086	2.556725263595581	10	mere
22.742673873901367	-24.256515502929688	6	engineers
-17.740293502807617	-11.137249946594238	5	Beer
-14.332682609558105	15.795231819152832	5	Hero
-26.816804885864258	-9.397382736206055	4	Pocket
-18.632213592529297	-6.432473659515381	5	Trial
-7.8930840492248535	-15.228203773498535	0	Sox
32.35027313232422	-16.664525985717773	3	regime
21.82235336303711	-28.5827579498291	6	computing
-7.673125743865967	-7.807451248168945	0	Giants
-9.211441040039062	-17.201496124267578	0	NHL
-2.3290958404541016	1.793434500694275	9	par
37.44601821899414	6.388237953186035	7	veteran
6.6362199783325195	-26.792970657348633	10	temple
-25.251480102539062	3.2701661586761475	8	1.1
-10.169252395629883	-4.013816833496094	0	Liverpool
20.04645347595215	-17.550134658813477	7	pound
4.32322883605957	47.96050262451172	1	Jeremy
-26.136474609375	24.84429931640625	2	113
9.693228721618652	49.91600036621094	1	Morris
23.57480812072754	1.575661540031433	7	tricks
-4.169556617736816	14.602249145507812	0	Oakland
-3.578662633895874	14.564502716064453	0	Cincinnati
-25.104326248168945	-5.517580032348633	4	Garage
-16.675844192504883	-18.125804901123047	2	MP
-5.813596248626709	37.558841705322266	1	Stanley
-8.363668441772461	-12.571213722229004	0	Hockey
11.219615936279297	-21.25409507751465	3	governor
6.142206192016602	46.378692626953125	1	Ted
-20.00609016418457	-0.28918737173080444	4	Economy
-15.422992706298828	16.8599910736084	5	Beat
31.873275756835938	-0.2955229580402374	3	revolution
-15.73808765411377	2.407456398010254	5	Fans
15.309599876403809	-28.770845413208008	6	blade
15.380948066711426	-15.534255027770996	7	betting
-12.339391708374023	2.1485981941223145	5	Champion
-9.386700630187988	14.576958656311035	5	1972
5.55007791519165	-23.07119369506836	10	Christianity
-5.70833683013916	18.52570152282715	0	Penn
18.625139236450195	-24.178974151611328	6	contractor
25.059974670410156	-17.650659561157227	10	tho
-19.751314163208008	1.167880654335022	4	Cap
-24.49412727355957	-23.32724952697754	8	Gaming
-13.675286293029785	5.957919120788574	5	Count
-26.120777130126953	-28.070493698120117	8	API
-11.574000358581543	12.978022575378418	5	Fight
-24.77835464477539	-17.444082260131836	4	Manufacturing
31.89009666442871	5.120763301849365	10	united
34.503055572509766	2.5731849670410156	10	praise
10.36353588104248	-24.50007438659668	3	terrorist
-27.796449661254883	19.07929801940918	2	1500
-2.212595224380493	15.202923774719238	0	Louisville
-13.9647216796875	-10.021467208862305	0	2014
-25.946495056152344	-7.608396530151367	4	Button
-25.325157165527344	-13.795096397399902	4	Automotive
15.15231704711914	-27.926273345947266	6	contractors
7.579868316650391	-26.933528900146484	3	province
29.963298797607422	-3.089209794998169	7	elite
-23.631528854370117	-5.031717777252197	4	Logo
-8.601591110229492	-2.614410161972046	0	Saints
5.460712432861328	-24.453914642333984	10	Jerusalem
-15.354001998901367	6.445279598236084	5	EP
30.165613174438477	5.823541164398193	7	don
-11.946646690368652	25.692087173461914	5	Wolf
-20.476144790649414	-2.461629867553711	5	Brain
26.072559356689453	1.1046242713928223	7	premier
7.862363338470459	-27.519550323486328	3	bin
-19.896757125854492	-23.902769088745117	4	Nissan
-2.3008716106414795	44.277557373046875	1	Jake
-21.347898483276367	-16.655715942382812	4	Circuit
17.31894874572754	-28.420751571655273	6	lightweight
-2.889531135559082	-4.880016803741455	9	Barcelona
26.069995880126953	-2.7801058292388916	10	commentary
31.184974670410156	9.410853385925293	3	cited
-0.3488937020301819	44.49919128417969	1	Randy
-28.521076202392578	-12.794219970703125	8	Documents
23.90391731262207	-9.767780303955078	7	rally
-28.013181686401367	21.725433349609375	2	240
-24.42235565185547	-28.278308868408203	8	NET
-5.140321731567383	41.595375061035156	1	Kyle
-16.159231185913086	-6.6443657875061035	5	Batman
14.142181396484375	-27.7680721282959	6	physics
-15.27199649810791	18.362102508544922	5	Legend
35.73823547363281	6.830331802368164	7	tribute
23.922895431518555	4.921441078186035	6	charging
20.01569175720215	-23.915918350219727	6	tire
-10.468117713928223	-1.8161689043045044	0	Montreal
30.00558090209961	9.585963249206543	6	legacy
-29.11143684387207	-13.569073677062988	8	Intelligence
-11.493124961853027	16.440824508666992	5	Evil
-9.770380973815918	-26.559532165527344	9	der
-2.1616249084472656	12.758828163146973	0	Milwaukee
-15.047562599182129	-11.128016471862793	2	SS
-26.919984817504883	21.558149337768555	2	900
27.98666763305664	-0.7466491460800171	7	legend
-11.513144493103027	-2.376204013824463	0	Arena
12.718526840209961	-22.15566062927246	3	corruption
28.11215591430664	-17.781810760498047	10	kingdom
27.97132682800293	-16.340023040771484	10	sacrifice
7.294981479644775	-1.576132893562317	10	Pope
-24.849746704101562	-30.586759567260742	8	plugin
21.478422164916992	-7.914332866668701	7	prospects
-2.2239017486572266	43.4583854675293	1	Tommy
-4.276886940002441	-16.150283813476562	0	SEC
-24.253103256225586	-16.117097854614258	4	Pressure
-16.188270568847656	-14.868300437927246	5	Comedy
22.072988510131836	-11.168628692626953	7	captain
-24.535490036010742	-29.056072235107422	8	iOS
22.898530960083008	-9.286377906799316	7	squad
-12.319351196289062	25.421348571777344	5	Rush
-2.0584192276000977	31.688291549682617	1	Ralph
28.324506759643555	-9.903940200805664	3	executed
9.412951469421387	48.75812530517578	1	Harrison
2.1676459312438965	-29.149362564086914	10	thou
20.000667572021484	-23.2412052154541	6	rod
-22.256731033325195	6.886756420135498	4	Built
30.073766708374023	-1.2787872552871704	7	idiot
25.944374084472656	-25.378355026245117	6	commands
-13.895513534545898	12.769429206848145	4	Rod
33.69755172729492	4.98512601852417	10	genius
-7.997683525085449	-6.915693759918213	0	Eagles
-19.533767700195312	-22.948637008666992	4	Contractors
-15.663056373596191	2.3124496936798096	0	Ticket
6.7730631828308105	-14.06754207611084	3	defeated
1.7136213779449463	-29.38794708251953	10	Allah
2.604872941970825	-28.888338088989258	10	ye
-26.822587966918945	20.662633895874023	2	3000
-23.774497985839844	-29.5640869140625	8	Firefox
-8.381197929382324	-6.968833923339844	0	Bears
-11.431057929992676	19.461063385009766	5	Devil
29.962743759155273	-7.522928714752197	3	opponents
31.505901336669922	-4.926962852478027	3	ruled
-11.000948905944824	-7.9772796630859375	0	Draft
27.669939041137695	-0.5866752862930298	7	legendary
-19.039079666137695	-24.61480712890625	4	Heating
23.678955078125	-6.175686359405518	7	suspended
19.23878288269043	-11.238482475280762	7	starter
-26.912174224853516	-8.369332313537598	4	Printing
32.81010055541992	13.96094036102295	10	regarded
-13.97309398651123	15.84604549407959	5	Lion
17.0190372467041	-23.533382415771484	7	rotation
18.536474227905273	-29.27979850769043	6	header
24.41101837158203	0.49070167541503906	7	saves
11.102651596069336	-15.729909896850586	7	jersey
6.693465709686279	48.70586013793945	1	Bryan
15.393162727355957	-26.86300277709961	6	brass
-32.56137466430664	-9.449509620666504	8	Error
-8.030553817749023	-23.441417694091797	5	remix
24.201580047607422	-5.173206329345703	7	prospect
-2.999128818511963	19.2307186126709	1	Juan
3.890878915786743	-23.134275436401367	10	Gospel
-32.32864761352539	-9.976347923278809	8	Programming
-2.8419110774993896	-4.783514022827148	9	Madrid
9.020484924316406	-17.30631446838379	7	blues
-7.429960250854492	-8.851683616638184	0	Tigers
-12.052937507629395	24.516067504882812	5	Rocky
-17.722002029418945	-28.53687858581543	4	Yamaha
-3.3587894439697266	19.728544235229492	1	Carlos
33.688323974609375	-6.97863245010376	3	soldier
-14.28239917755127	17.020727157592773	5	Guys
33.322792053222656	10.313260078430176	7	buddy
-7.775088310241699	-8.21336841583252	0	Rangers
0.8881875872612	36.489234924316406	1	Norman
-1.9012386798858643	43.29673767089844	1	Eddie
18.189350128173828	-16.553844451904297	7	bat
9.119807243347168	-22.091997146606445	10	sword
8.768962860107422	47.21232223510742	1	Oliver
32.31880569458008	6.774899959564209	10	bears
-16.864049911499023	17.045000076293945	0	Highlights
-22.919530868530273	-15.757485389709473	4	Doors
8.245312690734863	-16.991626739501953	7	drums
32.97951889038086	8.171934127807617	10	fool
-7.256601810455322	-10.962517738342285	0	ESPN
-27.48504638671875	24.090517044067383	2	220
7.564496040344238	-25.801237106323242	3	racist
8.718206405639648	-21.98011589050293	10	sheep
-19.534507751464844	9.21558952331543	5	Evolution
6.596670150756836	-22.463037490844727	10	verse
-7.371650695800781	-15.381898880004883	0	Yankees
4.606696605682373	40.167354583740234	1	Joel
-20.81606674194336	12.924234390258789	4	Advance
-8.872633934020996	7.965668201446533	2	U.
20.400781631469727	-6.046876907348633	7	lineup
-28.69207763671875	-11.171743392944336	8	Command
-15.384807586669922	12.354238510131836	5	Giant
4.517496109008789	43.54302978515625	1	Glenn
26.787704467773438	-3.4548380374908447	7	jokes
25.009721755981445	-2.5290400981903076	10	creator
-15.333457946777344	-16.1909236907959	5	Orchestra
21.295555114746094	-21.43848991394043	6	restoration
-14.829153060913086	15.041821479797363	5	Flying
32.623374938964844	-8.063774108886719	3	tactics
-8.783980369567871	-15.344324111938477	0	MLB
-18.76401138305664	2.2721052169799805	4	Signs
-27.842618942260742	21.22881507873535	2	450
21.417118072509766	-18.26734733581543	7	coin
9.559093475341797	-24.844757080078125	3	Iraqi
-15.470847129821777	13.593729019165039	5	Crew
33.5531005859375	-12.429119110107422	3	terror
-1.0944960117340088	34.71919631958008	1	Vincent
30.806995391845703	-6.26174259185791	3	fights
-0.7755525708198547	36.19258117675781	1	Victor
25.206369400024414	-17.025123596191406	10	sir
-8.031991958618164	-12.10530948638916	0	Athletic
24.844884872436523	-10.047245025634766	3	veterans
-14.260648727416992	13.746637344360352	5	Hood
-22.88783073425293	-3.436488389968872	5	Essential
-21.01861000061035	-0.6264854073524475	5	Numbers
-9.884263038635254	23.615909576416016	1	Clay
5.674522399902344	-15.37246036529541	3	spokesman
-8.99904727935791	-5.306954860687256	0	Champions
21.43532943725586	-9.538864135742188	7	recruiting
4.82891321182251	43.40908432006836	1	Nathan
-26.230531692504883	-26.609888076782227	8	SMS
-1.2124536037445068	13.694989204406738	0	Lions
-11.947834014892578	-8.911046028137207	0	FC
-21.693716049194336	-21.521453857421875	4	Audi
-19.649995803833008	-3.0880041122436523	5	Raw
-16.116865158081055	-16.21493148803711	5	Marvel
28.521774291992188	1.3734970092773438	7	pit
7.744389533996582	-0.510208010673523	10	Abraham
-27.73577308654785	19.415142059326172	2	320
14.990857124328613	-14.051898002624512	7	stadium
30.20447540283203	-4.701297760009766	7	beaten
-20.00959014892578	-25.34849739074707	4	Charger
-12.638282775878906	26.572519302368164	1	Gates
-13.592167854309082	20.12721824645996	5	Bull
-30.934370040893555	-10.369930267333984	8	Install
-16.25615882873535	11.8779935836792	5	Rise
31.0236873626709	-2.163306951522827	3	march
-15.148701667785645	-25.284610748291016	8	contribs
20.385677337646484	-25.148693084716797	6	automotive
33.4682731628418	11.099536895751953	7	backs
-15.162142753601074	-28.367673873901367	2	2d
21.994112014770508	-17.654577255249023	7	cheat
-6.5896100997924805	37.49789047241211	1	Troy
-15.71008014678955	-8.171232223510742	5	Da
12.74567985534668	-20.31568717956543	3	fighter
-26.91938018798828	-4.562588691711426	4	RC
-28.697216033935547	-3.3299038410186768	2	2.4
31.786394119262695	-3.3394572734832764	3	heroes

==> figs/tsne_clusters_male_vis.dat <==
x	y	num_label	cluster	color	word
-33.02993392944336	-25.83714485168457	0	Big Tech	blue	Windows
-16.944711685180664	-22.550127029418945	0	Big Tech	blue	System
-18.385467529296875	-24.390127182006836	0	Big Tech	blue	Software
-18.464584350585938	-12.218544006347656	0	Big Tech	blue	Security
-35.257293701171875	-26.01890754699707	0	Big Tech	blue	PC
-33.467071533203125	-21.252222061157227	0	Big Tech	blue	iPhone
-13.144728660583496	-16.848485946655273	0	Big Tech	blue	User
-28.70810317993164	-34.960968017578125	0	Big Tech	blue	Pro
-17.228818893432617	-24.975370407104492	0	Big Tech	blue	Computer
3.0581400394439697	-22.577865600585938	0	Big Tech	blue	Audio
-25.139001846313477	-17.122779846191406	0	Big Tech	blue	install
-13.55152702331543	-13.589401245117188	0	Big Tech	blue	Forums
-30.168296813964844	-20.666038513183594	0	Big Tech	blue	RSS
-38.66633224487305	-15.862665176391602	0	Big Tech	blue	HP
-0.9882732629776001	30.21570587158203	0	Big Tech	blue	Player
3.6762378215789795	-23.167604446411133	0	Big Tech	blue	MP3
-34.01091384887695	-21.710712432861328	0	Big Tech	blue	Android
-31.66401481628418	-25.359678268432617	0	Big Tech	blue	Linux
-38.599952697753906	-25.667476654052734	0	Big Tech	blue	360
-32.33719253540039	-25.029621124267578	0	Big Tech	blue	OS
-35.87980270385742	-21.15211296081543	0	Big Tech	blue	Samsung
-16.48750877380371	-20.377918243408203	0	Big Tech	blue	Wireless
-28.84341812133789	-20.366209030151367	0	Big Tech	blue	SEO
-25.892913818359375	-16.38606834411621	0	Big Tech	blue	upgrade
-39.293243408203125	-25.785066604614258	0	Big Tech	blue	Xbox
-33.32961654663086	-26.029916763305664	0	Big Tech	blue	XP
-25.327251434326172	-24.62127685546875	0	Big Tech	blue	Java
-24.729595184326172	-28.230472564697266	0	Big Tech	blue	developers
-19.870649337768555	-25.44758415222168	0	Big Tech	blue	Applications
-13.177431106567383	-17.134906768798828	0	Big Tech	blue	Users
-29.99056053161621	-15.872262001037598	0	Big Tech	blue	GPS
29.16391944885254	12.24638843536377	0	Big Tech	blue	Canon
-39.08946990966797	-18.075407028198242	0	Big Tech	blue	Intel
-32.45066833496094	-21.224552154541016	0	Big Tech	blue	App
-38.023162841796875	-16.192556381225586	0	Big Tech	blue	IBM
-27.197710037231445	-25.83929443359375	0	Big Tech	blue	SQL
-22.123838424682617	-17.258525848388672	0	Big Tech	blue	Build
-24.54019546508789	-27.949424743652344	0	Big Tech	blue	developer
-40.08998107910156	-26.504549026489258	0	Big Tech	blue	Wii
-36.91997528076172	-15.878182411193848	0	Big Tech	blue	Cisco
-29.01136016845703	-16.539337158203125	0	Big Tech	blue	enabled
-33.788299560546875	-15.444575309753418	0	Big Tech	blue	Cloud
-35.629066467285156	-21.24686050415039	0	Big Tech	blue	Galaxy
-17.5017032623291	-20.163211822509766	0	Big Tech	blue	Remote
-39.79933166503906	-25.47667694091797	0	Big Tech	blue	PS3
-40.34830093383789	-26.806123733520508	0	Big Tech	blue	Nintendo
-16.352453231811523	-24.762584686279297	0	Big Tech	blue	Hardware
-37.44396209716797	-26.755523681640625	0	Big Tech	blue	console
-26.010334014892578	-24.117828369140625	0	Big Tech	blue	JavaScript
-13.693267822265625	-11.386335372924805	0	Big Tech	blue	Problem
-26.75384521484375	-24.647201538085938	0	Big Tech	blue	XML
-39.77873611450195	-18.880409240722656	0	Big Tech	blue	CPU
-24.18040657043457	-26.985506057739258	0	Big Tech	blue	Developer
-33.29949188232422	-13.946076393127441	0	Big Tech	blue	computing
6.137202262878418	-29.628326416015625	0	Big Tech	blue	1.1
-40.086883544921875	-19.246967315673828	0	Big Tech	blue	RAM
-37.98867416381836	-30.268329620361328	0	Big Tech	blue	Gaming
-26.922475814819336	-23.239103317260742	0	Big Tech	blue	API
-9.27939510345459	-17.01243019104004	0	Big Tech	blue	Documents
-26.098363876342773	-25.853473663330078	0	Big Tech	blue	NET
-46.731201171875	15.118658065795898	0	Big Tech	blue	Intelligence
-27.053951263427734	-21.59818458557129	0	Big Tech	blue	plugin
-33.1337890625	-21.851654052734375	0	Big Tech	blue	iOS
-30.33528709411621	-24.019514083862305	0	Big Tech	blue	Firefox
-14.288878440856934	-11.26401424407959	0	Big Tech	blue	Error
-20.97551155090332	-25.356687545776367	0	Big Tech	blue	Programming
-45.56134033203125	3.505810499191284	0	Big Tech	blue	Command
-30.388607025146484	-17.827322006225586	0	Big Tech	blue	SMS
-24.706111907958984	-17.52267837524414	0	Big Tech	blue	Install
-16.6314697265625	-0.5651754140853882	1	Engineering	red	General
-20.289081573486328	-8.37755298614502	1	Engineering	red	Power
-5.286035537719727	-14.962953567504883	1	Engineering	red	Series
0.4705623984336853	-19.092254638671875	1	Engineering	red	Box
-11.64913558959961	-20.846302032470703	1	Engineering	red	Training
15.760595321655273	-11.97059440612793	1	Engineering	red	Wall
-13.29483699798584	-35.26543045043945	1	Engineering	red	Auto
21.584394454956055	24.41216468811035	1	Engineering	red	Bar
-3.4258413314819336	-17.422388076782227	1	Engineering	red	Standard
-17.27457046508789	-26.67247200012207	1	Engineering	red	Tech
-5.708734035491943	-30.16575050354004	1	Engineering	red	Oil
-14.280130386352539	-23.21187973022461	1	Engineering	red	Tools
-10.855966567993164	-12.132314682006836	1	Engineering	red	Test
-13.168373107910156	-26.298439025878906	1	Engineering	red	Equipment
-17.264955520629883	-28.711360931396484	1	Engineering	red	Engineering
-17.101219177246094	-15.855284690856934	1	Engineering	red	Custom
-8.143268585205078	-8.23592472076416	1	Engineering	red	Steel
18.632434844970703	-11.392409324645996	1	Engineering	red	Wood
8.521628379821777	-20.309419631958008	1	Engineering	red	Trade
-8.020259857177734	-28.992128372192383	1	Engineering	red	Electric
-6.133676052093506	-34.52349090576172	1	Engineering	red	Engine
-1.398964524269104	-15.051234245300293	1	Engineering	red	Quick
0.7203671932220459	-32.98369216918945	1	Engineering	red	Speed
-20.667695999145508	-22.02602767944336	1	Engineering	red	Repair
-23.007123947143555	-10.432634353637695	1	Engineering	red	Battery
-13.474433898925781	-28.169898986816406	1	Engineering	red	Construction
-7.565984725952148	-8.719733238220215	1	Engineering	red	Metal
-12.024009704589844	-23.469100952148438	1	Engineering	red	Machine
-6.78822660446167	-29.574138641357422	1	Engineering	red	Gas
-1.5342707633972168	-17.48088264465332	1	Engineering	red	Premium
-17.0479679107666	-27.428890228271484	1	Engineering	red	Technical
-9.27436351776123	-35.686744689941406	1	Engineering	red	Motor
10.148695945739746	23.58705711364746	1	Engineering	red	Sport
25.259145736694336	-9.493797302246094	1	Engineering	red	Lincoln
-1.9095381498336792	-30.02846908569336	1	Engineering	red	Gear
-8.257279396057129	-42.029869079589844	1	Engineering	red	Honda
42.57448196411133	-33.62502670288086	1	Engineering	red	Driver
-14.733031272888184	-29.277549743652344	1	Engineering	red	Industrial
-21.11594581604004	-9.20536994934082	1	Engineering	red	AC
8.766475677490234	20.348432540893555	1	Engineering	red	Racing
-9.745359420776367	-8.199405670166016	1	Engineering	red	Chrome
-10.194989204406738	-43.15886306762695	1	Engineering	red	BMW
-3.7221121788024902	-17.924230575561523	1	Engineering	red	Universal
-9.228013038635254	-41.567604064941406	1	Engineering	red	Toyota
-22.842243194580078	-12.31751537322998	1	Engineering	red	Replacement
-14.104948043823242	-23.145954132080078	1	Engineering	red	Tool
-9.95675277709961	-31.68421745300293	1	Engineering	red	Manual
-5.744503021240234	-22.849245071411133	1	Engineering	red	Traffic
-15.481552124023438	-32.03685760498047	1	Engineering	red	Electronics
-11.809035301208496	-2.804356336593628	1	Engineering	red	Authority
-18.05398941040039	-29.431821823120117	1	Engineering	red	Engineer
-8.40662956237793	-10.126285552978516	1	Engineering	red	Solid
-10.799895286560059	-36.192073822021484	1	Engineering	red	Vehicle
4.266574859619141	4.96929931640625	1	Engineering	red	GM
-1.6805181503295898	-16.4249210357666	1	Engineering	red	Extra
-28.368194580078125	32.708370208740234	1	Engineering	red	Guard
8.939011573791504	-19.80436897277832	1	Engineering	red	Trading
-6.5178117752075195	-9.578922271728516	1	Engineering	red	Heavy
-10.508068084716797	-40.25836181640625	1	Engineering	red	Dodge
-6.493110656738281	-29.839677810668945	1	Engineering	red	Fuel
-11.160941123962402	-37.23031997680664	1	Engineering	red	Truck
21.763208389282227	-12.463948249816895	1	Engineering	red	Upper
-10.450756072998047	-40.58970260620117	1	Engineering	red	Chevrolet
-2.4342973232269287	-20.89129066467285	1	Engineering	red	Portable
-13.909126281738281	-26.772478103637695	1	Engineering	red	Maintenance
-5.808253288269043	-23.37736701965332	1	Engineering	red	Driving
-7.746095657348633	-20.357995986938477	1	Engineering	red	Transfer
0.35255342721939087	-37.8815803527832	1	Engineering	red	Laser
-6.20936918258667	-9.808955192565918	1	Engineering	red	Duty
-7.939825057983398	-21.6921443939209	1	Engineering	red	Transport
-1.5241433382034302	-20.073589324951172	1	Engineering	red	Pocket
-6.387701511383057	-24.55716896057129	1	Engineering	red	Hire
-9.531982421875	-25.80535316467285	1	Engineering	red	Garage
-3.06069278717041	-8.321725845336914	1	Engineering	red	Economy
7.381378650665283	-16.022092819213867	1	Engineering	red	Cap
-14.681778907775879	-29.63272476196289	1	Engineering	red	Manufacturing
4.435250282287598	-16.848012924194336	1	Engineering	red	Button
-13.470114707946777	-34.02883529663086	1	Engineering	red	Automotive
5.252194881439209	-16.05771255493164	1	Engineering	red	Logo
-9.591115951538086	-41.71409225463867	1	Engineering	red	Nissan
-28.395322799682617	-7.9451751708984375	1	Engineering	red	Circuit
-5.46382999420166	-27.987558364868164	1	Engineering	red	Pressure
-20.16628646850586	-16.280006408691406	1	Engineering	red	Built
9.471291542053223	4.967044830322266	1	Engineering	red	Rod
-12.578995704650879	-28.18399429321289	1	Engineering	red	Contractors
-11.056081771850586	-28.11113929748535	1	Engineering	red	Heating
0.035859525203704834	-39.52980041503906	1	Engineering	red	Printing
-7.035705089569092	-42.32760238647461	1	Engineering	red	Yamaha
-9.38314151763916	-25.63581657409668	1	Engineering	red	Doors
-2.1168689727783203	-14.388378143310547	1	Engineering	red	Advance
17.81428337097168	-12.291731834411621	1	Engineering	red	Cabinet
-0.6363977193832397	-6.612843036651611	1	Engineering	red	Signs
-10.312952041625977	-43.00584030151367	1	Engineering	red	Audi
-22.43182373046875	-10.301002502441406	1	Engineering	red	Charger
-14.50384521484375	14.40516471862793	2	Violence and Religion	black	he
-14.113471984863281	15.470108985900879	2	Violence and Religion	black	his
-14.996748924255371	14.516327857971191	2	Violence and Religion	black	He
-12.917587280273438	13.158110618591309	2	Violence and Religion	black	man
-27.368453979492188	18.869539260864258	2	Violence and Religion	black	against
-17.114459991455078	29.126611709594727	2	Violence and Religion	black	God
-14.767518043518066	16.329172134399414	2	Violence and Religion	black	His
-29.24830436706543	26.53520965576172	2	Violence and Religion	black	war
-33.155757904052734	-3.600907802581787	2	Violence and Religion	black	land
-13.742249488830566	15.01176643371582	2	Violence and Religion	black	himself
-16.226741790771484	29.732219696044922	2	Violence and Religion	black	Jesus
-28.648155212402344	22.060224533081055	2	Violence and Religion	black	fight
-31.090471267700195	28.640321731567383	2	Violence and Religion	black	military
-17.909360885620117	28.55704116821289	2	Violence and Religion	black	Lord
-17.638168334960938	18.018753051757812	2	Violence and Religion	black	led
-35.85599136352539	20.701807022094727	2	Violence and Religion	black	dead
-32.15873718261719	20.304107666015625	2	Violence and Religion	black	attack
-16.096242904663086	29.526384353637695	2	Violence and Religion	black	Christ
-21.381988525390625	10.766762733459473	2	Violence and Religion	black	century
-19.807937622070312	37.024620056152344	2	Violence and Religion	black	Israel
-35.462562561035156	20.087312698364258	2	Violence and Religion	black	killed
-17.426054000854492	19.401273727416992	2	Violence and Religion	black	leader
34.28239440917969	7.188742637634277	2	Violence and Religion	black	Bush
-18.171131134033203	19.046274185180664	2	Violence and Religion	black	leaders
-15.759696006774902	7.25065279006958	2	Violence and Religion	black	rule
-34.33839797973633	20.433256149291992	2	Violence and Religion	black	kill
-28.077091217041016	23.391887664794922	2	Violence and Religion	black	battle
-15.313761711120605	31.30279541015625	2	Violence and Religion	black	Bible
-34.058963775634766	30.32151222229004	2	Violence and Religion	black	Iraq
-35.396583557128906	9.753942489624023	2	Violence and Religion	black	charges
-39.09940719604492	7.947522163391113	2	Violence and Religion	black	committed
-29.089570999145508	22.49701690673828	2	Violence and Religion	black	fighting
17.345369338989258	-17.21355438232422	2	Violence and Religion	black	youth
-19.463380813598633	24.583314895629883	2	Violence and Religion	black	evil
-13.971440315246582	2.6509337425231934	2	Violence and Religion	black	argument
-0.5890218615531921	12.853338241577148	2	Violence and Religion	black	chief
-15.737107276916504	27.507944107055664	2	Violence and Religion	black	Holy
-16.9732723236084	25.620790481567383	2	Violence and Religion	black	god
-10.848226547241211	18.201448440551758	2	Violence and Religion	black	fellow
33.57516860961914	-5.549473762512207	2	Violence and Religion	black	king
-39.09761428833008	12.766762733459473	2	Violence and Religion	black	illegal
-17.555360794067383	4.135481357574463	2	Violence and Religion	black	Thus
-38.55724334716797	14.903639793395996	2	Violence and Religion	black	criminal
-32.571746826171875	15.456308364868164	2	Violence and Religion	black	officers
-28.455381393432617	15.580244064331055	2	Violence and Religion	black	facing
-33.654659271240234	24.179994583129883	2	Violence and Religion	black	weapons
-18.944129943847656	7.889345169067383	2	Violence and Religion	black	believed
-34.84588623046875	20.104331970214844	2	Violence and Religion	black	killing
-31.37465476989746	27.78923988342285	2	Violence and Religion	black	army
-20.635082244873047	10.026629447937012	2	Violence and Religion	black	tradition
-36.12671661376953	14.547504425048828	2	Violence and Religion	black	arrested
-16.64634895324707	5.881377220153809	2	Violence and Religion	black	favor
-46.688941955566406	15.120847702026367	2	Violence and Religion	black	intelligence
-3.9771363735198975	42.298763275146484	2	Violence and Religion	black	Roman
-32.1811408996582	21.906578063964844	2	Violence and Religion	black	enemy
-31.93540382385254	19.427852630615234	2	Violence and Religion	black	strike
-32.27806854248047	27.307239532470703	2	Violence and Religion	black	soldiers
-18.421937942504883	35.342872619628906	2	Violence and Religion	black	Jews
-32.367671966552734	27.924354553222656	2	Violence and Religion	black	troops
-17.189546585083008	10.663211822509766	2	Violence and Religion	black	nations
-17.45513916015625	34.132328033447266	2	Violence and Religion	black	Christians
-0.874695897102356	14.407862663269043	2	Violence and Religion	black	appointed
-19.467479705810547	11.662111282348633	2	Violence and Religion	black	pride
-3.6333768367767334	42.43653106689453	2	Violence and Religion	black	Rome
-33.91196823120117	24.20961570739746	2	Violence and Religion	black	guns
-19.319351196289062	25.96830177307129	2	Violence and Religion	black	sin
-10.479961395263672	13.451194763183594	2	Violence and Religion	black	hero
-30.32316017150879	23.401824951171875	2	Violence and Religion	black	combat
-26.93436622619629	12.01261043548584	2	Violence and Religion	black	minister
-18.35471534729004	33.259559631347656	2	Violence and Religion	black	Islam
-39.754817962646484	14.61940860748291	2	Violence and Religion	black	fraud
-39.75837707519531	11.84246826171875	2	Violence and Religion	black	ban
-13.824767112731934	2.724996328353882	2	Violence and Religion	black	arguments
-15.8331298828125	26.572193145751953	2	Violence and Religion	black	holy
-32.267127990722656	22.14240264892578	2	Violence and Religion	black	enemies
-21.23853874206543	29.021459579467773	2	Violence and Religion	black	unto
-39.27284622192383	8.119864463806152	2	Violence and Religion	black	commit
-37.38042068481445	16.636430740356445	2	Violence and Religion	black	violent
-13.703346252441406	5.384076118469238	2	Violence and Religion	black	passage
-38.32069778442383	15.327439308166504	2	Violence and Religion	black	crimes
-18.49717140197754	13.7416410446167	2	Violence and Religion	black	glory
-19.842863082885742	19.058124542236328	2	Violence and Religion	black	supporters
-25.680835723876953	20.82499122619629	2	Violence and Religion	black	defeat
-20.108081817626953	17.83898162841797	2	Violence and Religion	black	followers
-36.30622100830078	14.50590991973877	2	Violence and Religion	black	arrest
-37.60497283935547	13.60217571258545	2	Violence and Religion	black	alleged
-36.81890106201172	11.386923789978027	2	Violence and Religion	black	possession
-27.4741153717041	22.301803588867188	2	Violence and Religion	black	fought
-18.362306594848633	34.02885055541992	2	Violence and Religion	black	Muslims
-29.189638137817383	26.044151306152344	2	Violence and Religion	black	wars
-15.247539520263672	25.345767974853516	2	Violence and Religion	black	temple
16.88450050354004	21.640974044799805	2	Violence and Religion	black	governor
-23.701292037963867	13.191141128540039	2	Violence and Religion	black	revolution
-17.020071029663086	33.376258850097656	2	Violence and Religion	black	Christianity
-17.109045028686523	11.581624984741211	2	Violence and Religion	black	united
-18.93563461303711	13.997648239135742	2	Violence and Religion	black	praise
-37.57532501220703	18.40253257751465	2	Violence and Religion	black	terrorist
-22.672487258911133	24.095502853393555	2	Violence and Religion	black	province
-19.741989135742188	37.04318618774414	2	Violence and Religion	black	Jerusalem
-38.89168167114258	20.717144012451172	2	Violence and Religion	black	bin
-13.467811584472656	-0.7617092728614807	2	Violence and Religion	black	cited
-40.43251419067383	15.03243350982666	2	Violence and Religion	black	corruption
-16.958534240722656	12.09213924407959	2	Violence and Religion	black	kingdom
-20.504478454589844	14.980953216552734	2	Violence and Religion	black	sacrifice
34.30605697631836	2.4759743213653564	2	Violence and Religion	black	Pope
-43.70269012451172	7.551089763641357	2	Violence and Religion	black	executed
-21.707632064819336	28.93218994140625	2	Violence and Religion	black	thou
-25.659887313842773	21.474088668823242	2	Violence and Religion	black	defeated
-18.666179656982422	30.869295120239258	2	Violence and Religion	black	Allah
-22.014822006225586	29.127761840820312	2	Violence and Religion	black	ye
-16.327335357666016	7.989142417907715	2	Violence and Religion	black	ruled
-19.577068328857422	7.485858917236328	2	Violence and Religion	black	regarded
-34.18886947631836	12.54102611541748	2	Violence and Religion	black	punishment
-32.117191314697266	26.493980407714844	2	Violence and Religion	black	soldier
-36.99346923828125	25.276851654052734	2	Violence and Religion	black	sword
-34.34722900390625	30.668977737426758	2	Violence and Religion	black	Syria
-9.51992416381836	7.600632667541504	2	Violence and Religion	black	racist
-20.896020889282227	-1.560658574104309	2	Violence and Religion	black	sheep
-12.589021682739258	6.246831893920898	2	Violence and Religion	black	verse
-30.018898010253906	19.657575607299805	2	Violence and Religion	black	tactics
-28.833026885986328	21.52887535095215	2	Violence and Religion	black	fights
-21.702524185180664	20.465219497680664	2	Violence and Religion	black	march
-12.972548484802246	-5.689258098602295	3	Leadership and War	green	"
16.2537899017334	-29.303955078125	3	Leadership and War	green	views
1.1175057888031006	-6.940511226654053	3	Leadership and War	green	Of
0.08286476135253906	-10.295537948608398	3	Leadership and War	green	From
4.021133899688721	-8.373008728027344	3	Leadership and War	green	Great
-5.998035907745361	-14.19318675994873	3	Leadership and War	green	Part
19.071836471557617	-9.694156646728516	3	Leadership and War	green	Green
-40.373626708984375	-9.826777458190918	3	Leadership and War	green	Game
0.8230310678482056	-10.337787628173828	3	Leadership and War	green	Back
41.51808547973633	1.3042579889297485	3	Leadership and War	green	II
33.28022003173828	-4.736867427825928	3	Leadership and War	green	King
-1.8752658367156982	-6.590353488922119	3	Leadership and War	green	Will
6.795259475708008	-1.2513352632522583	3	Leadership and War	green	Man
-28.510089874267578	27.34593391418457	3	Leadership and War	green	War
5.793860912322998	-1.8078110218048096	3	Leadership and War	green	Old
11.380704879760742	-4.48640775680542	3	Leadership and War	green	Rock
13.058768272399902	-17.90934944152832	3	Leadership and War	green	Quote
0.40470826625823975	-16.054012298583984	3	Leadership and War	green	Super
-13.381943702697754	-1.9033178091049194	3	Leadership and War	green	According
0.7179078459739685	-9.063257217407227	3	Leadership and War	green	End
2.3910350799560547	-8.165103912353516	3	Leadership and War	green	Way
12.715814590454102	-5.846190452575684	3	Leadership and War	green	Mountain
13.013605117797852	-9.774652481079102	3	Leadership and War	green	Dog
-2.669780731201172	7.171793460845947	3	Leadership and War	green	Master
-2.7284634113311768	-4.75386381149292	3	Leadership and War	green	Was
2.594583511352539	-10.024296760559082	3	Leadership and War	green	Head
-30.997833251953125	-20.716529846191406	3	Leadership and War	green	YouTube
7.972780704498291	-24.723541259765625	3	Leadership and War	green	Records
-29.795324325561523	30.67168617248535	3	Leadership and War	green	Army
41.70697784423828	1.4870139360427856	3	Leadership and War	green	III
2.905907154083252	-12.985223770141602	3	Leadership and War	green	Original
-3.620750665664673	-12.154938697814941	3	Leadership and War	green	Four
33.079994201660156	31.97567367553711	3	Leadership and War	green	Band
40.9220085144043	16.745920181274414	3	Leadership and War	green	DJ
-13.040816307067871	-15.339940071105957	3	Leadership and War	green	Message
-30.00968360900879	32.120269775390625	3	Leadership and War	green	Force
-0.4486047923564911	-18.570423126220703	3	Leadership and War	green	Pack
3.9554429054260254	-4.811315059661865	3	Leadership and War	green	Death
48.524478912353516	19.001855850219727	3	Leadership and War	green	Vol
3.216177463531494	-21.68280601501465	3	Leadership and War	green	Sound
-9.514649391174316	-3.3119380474090576	3	Leadership and War	green	Official
48.52775573730469	19.001285552978516	3	Leadership and War	green	Volume
13.480152130126953	14.4705171585083	3	Leadership and War	green	Max
-12.078658103942871	-11.941008567810059	3	Leadership and War	green	Questions
-11.831137657165527	-14.15582275390625	3	Leadership and War	green	Started
-8.329216003417969	-16.141271591186523	3	Leadership and War	green	Notes
4.458531856536865	-4.4159674644470215	3	Leadership and War	green	Dead
-1.167985439300537	-10.13697624206543	3	Leadership and War	green	Return
0.4646539092063904	-13.736017227172852	3	Leadership and War	green	Cool
22.592788696289062	6.663846969604492	3	Leadership and War	green	Retrieved
-1.912356972694397	-7.28481912612915	3	Leadership and War	green	Future
-5.823129653930664	24.75274658203125	3	Leadership and War	green	Pass
2.3105883598327637	8.060094833374023	3	Leadership and War	green	Camp
26.561573028564453	33.819435119628906	3	Leadership and War	green	Guitar
-4.130472183227539	16.260196685791016	3	Leadership and War	green	Major
-28.73470687866211	30.8410587310791	3	Leadership and War	green	Navy
32.39448547363281	-4.3992600440979	3	Leadership and War	green	Prince
-7.510456085205078	-7.829972743988037	3	Leadership and War	green	Iron
18.356956481933594	-15.610837936401367	3	Leadership and War	green	Junior
-7.199882984161377	40.959991455078125	3	Leadership and War	green	Wars
-30.024675369262695	34.92041015625	3	Leadership and War	green	Defense
-30.177474975585938	30.63350486755371	3	Leadership and War	green	Military
11.989713668823242	-12.83902645111084	3	Leadership and War	green	Fish
11.544854164123535	-8.721126556396484	3	Leadership and War	green	Bear
-3.8003122806549072	-11.268253326416016	3	Leadership and War	green	Ten
-27.16536521911621	24.684316635131836	3	Leadership and War	green	Battle
0.18612103164196014	-17.052345275878906	3	Leadership and War	green	Ultimate
-3.6122844219207764	-12.0294771194458	3	Leadership and War	green	Six
12.587632179260254	18.140520095825195	3	Leadership and War	green	Son
3.6327595710754395	-1.7435270547866821	3	Leadership and War	green	Lot
42.0254020690918	1.7064074277877808	3	Leadership and War	green	IV
-26.788516998291016	10.68571662902832	3	Leadership and War	green	Prime
-4.490260601043701	1.6514705419540405	3	Leadership and War	green	Score
30.69394302368164	30.176589965820312	3	Leadership and War	green	Jazz
29.520259857177734	30.060354232788086	3	Leadership and War	green	Blues
-0.1355224996805191	0.7087855935096741	3	Leadership and War	green	Running
8.264761924743652	-5.563170909881592	3	Leadership and War	green	Dragon
30.404050827026367	-9.310652732849121	3	Leadership and War	green	Oxford
-5.668014049530029	41.57162094116211	3	Leadership and War	green	Empire
3.8613228797912598	-11.309768676757812	3	Leadership and War	green	Roll
12.008257865905762	-13.723170280456543	3	Leadership and War	green	Fishing
-10.275309562683105	36.815120697021484	3	Leadership and War	green	Points
43.06710433959961	15.09573745727539	3	Leadership and War	green	feat
42.09743881225586	15.735529899597168	3	Leadership and War	green	Remix
7.978110313415527	9.397832870483398	3	Leadership and War	green	Brothers
13.575451850891113	-5.972559928894043	3	Leadership and War	green	Trail
-6.687864780426025	-4.8057942390441895	3	Leadership and War	green	Given
-7.728852272033691	-15.536665916442871	3	Leadership and War	green	Introduction
0.8834616541862488	-12.419217109680176	3	Leadership and War	green	Cold
15.718703269958496	-7.831050872802734	3	Leadership and War	green	Reserve
5.362732410430908	-5.723443508148193	3	Leadership and War	green	Hell
26.378448486328125	34.52812957763672	3	Leadership and War	green	Bass
-9.137195587158203	-14.13819408416748	3	Leadership and War	green	Statistics
0.9864605665206909	-3.74806809425354	3	Leadership and War	green	Against
9.35328483581543	-9.464360237121582	3	Leadership and War	green	Tiger
1.6610971689224243	-11.027568817138672	3	Leadership and War	green	Stand
10.639999389648438	-7.286250114440918	3	Leadership and War	green	Eagle
-5.3108062744140625	2.7582478523254395	3	Leadership and War	green	Rank
3.1592886447906494	1.6228832006454468	3	Leadership and War	green	Shot
7.3490777015686035	6.6748247146606445	3	Leadership and War	green	Mario
-12.140873908996582	-11.488175392150879	3	Leadership and War	green	Answer
-23.793079376220703	13.31185245513916	3	Leadership and War	green	Revolution
-16.705915451049805	19.93802261352539	3	Leadership and War	green	Leader
2.912299394607544	0.6898088455200195	3	Leadership and War	green	Jump
7.382384300231934	10.038277626037598	3	Leadership and War	green	Brother
7.262484550476074	-15.921481132507324	3	Leadership and War	green	Hat
38.40102767944336	15.210036277770996	3	Leadership and War	green	LP
39.2794075012207	9.199278831481934	3	Leadership and War	green	Die
-1.762503981590271	-2.2991836071014404	3	Leadership and War	green	Arms
29.05230140686035	-7.038386344909668	3	Leadership and War	green	Scottish
4.753207206726074	18.700395584106445	3	Leadership and War	green	Match
-9.603036880493164	1.8701934814453125	3	Leadership and War	green	Theory
2.4679818153381348	-15.198746681213379	3	Leadership and War	green	Motion
-15.064155578613281	7.269236087799072	3	Leadership and War	green	Rule
5.777381896972656	-15.552490234375	3	Leadership and War	green	Shirt
-1.6424345970153809	-1.3744194507598877	3	Leadership and War	green	Gun
-1.005691647529602	-5.117989540100098	3	Leadership and War	green	Late
-3.806812047958374	-6.676821708679199	3	Leadership and War	green	Strong
6.721668243408203	-5.630504131317139	3	Leadership and War	green	Ghost
21.798524856567383	26.25933265686035	3	Leadership and War	green	Beer
8.183911323547363	-3.2303218841552734	3	Leadership and War	green	Hero
2.4711368083953857	-5.190012454986572	3	Leadership and War	green	Trial
1.3898628950119019	-1.830453634262085	3	Leadership and War	green	Beat
48.750850677490234	0.7804279327392578	3	Leadership and War	green	Fans
2.4872450828552246	19.969865798950195	3	Leadership and War	green	Champion
-5.010434150695801	-4.742978572845459	3	Leadership and War	green	Count
1.1359407901763916	-3.2947847843170166	3	Leadership and War	green	Fight
38.5512580871582	15.253175735473633	3	Leadership and War	green	EP
11.57055377960205	-8.341920852661133	3	Leadership and War	green	Wolf
43.58997344970703	6.8384528160095215	3	Leadership and War	green	Brain
34.41161346435547	22.77301788330078	3	Leadership and War	green	Batman
8.22907543182373	-4.0107293128967285	3	Leadership and War	green	Legend
5.724198818206787	-4.800119876861572	3	Leadership and War	green	Evil
7.1651930809021	3.300130844116211	3	Leadership and War	green	Comedy
11.91435432434082	-0.9995697736740112	3	Leadership and War	green	Rush
35.444664001464844	22.842201232910156	3	Leadership and War	green	Comics
6.000936985015869	-5.658856391906738	3	Leadership and War	green	Devil
9.504093170166016	-9.378146171569824	3	Leadership and War	green	Lion
42.370574951171875	15.559431076049805	3	Leadership and War	green	remix
-14.892343521118164	30.11064910888672	3	Leadership and War	green	Gospel
12.363189697265625	-5.702056407928467	3	Leadership and War	green	Rocky
7.522643566131592	0.8361430168151855	3	Leadership and War	green	Guys
-10.323749542236328	0.5175571441650391	3	Leadership and War	green	Evolution
8.265460014343262	-7.700619697570801	3	Leadership and War	green	Giant
31.640783309936523	29.64198875427246	3	Leadership and War	green	Orchestra
9.255141258239746	-7.195842742919922	3	Leadership and War	green	Flying
7.390995979309082	-12.773519515991211	3	Leadership and War	green	Crew
18.687305450439453	-7.113438606262207	3	Leadership and War	green	Hood
-6.509683609008789	-16.83134651184082	3	Leadership and War	green	Essential
-7.554783344268799	-12.645641326904297	3	Leadership and War	green	Numbers
14.189106941223145	-3.0279624462127686	3	Leadership and War	green	Raw
35.102699279785156	22.82063102722168	3	Leadership and War	green	Marvel
13.273458480834961	-8.90357780456543	3	Leadership and War	green	Bull
-0.6356834173202515	-8.154361724853516	3	Leadership and War	green	Rise
32.605003356933594	-27.250463485717773	3	Leadership and War	green	Da
-14.15555191040039	-5.806766510009766	4	Many Topics	purple	?
-21.524158477783203	4.8788557052612305	4	Many Topics	purple	great
-20.23560333251953	-7.98537540435791	4	Many Topics	purple	power
-14.955216407775879	-5.562455654144287	4	Many Topics	purple	question
-8.306915283203125	10.578341484069824	4	Many Topics	purple	guys
-1.9086655378341675	-9.989250183105469	4	Many Topics	purple	return
-8.517570495605469	10.03986644744873	4	Many Topics	purple	guy
-16.90192413330078	-0.08365077525377274	4	Many Topics	purple	general
-18.538776397705078	-12.144577026367188	4	Many Topics	purple	security
-15.336118698120117	-2.316084146499634	4	Many Topics	purple	source
-13.836265563964844	-1.7995960712432861	4	Many Topics	purple	according
-21.895530700683594	-16.89601707458496	4	Many Topics	purple	build
32.877197265625	32.23971176147461	4	Many Topics	purple	band
-20.838525772094727	-16.39664077758789	4	Many Topics	purple	built
0.9436430335044861	-33.08531951904297	4	Many Topics	purple	speed
-31.450048446655273	-12.895795822143555	4	Many Topics	purple	solution
-6.454004764556885	23.7281436920166	4	Many Topics	purple	pass
-6.067122936248779	-35.418190002441406	4	Many Topics	purple	engine
-35.16785430908203	9.299622535705566	4	Many Topics	purple	charge
48.34783172607422	1.708947777748108	4	Many Topics	purple	fan
9.328397750854492	-20.963720321655273	4	Many Topics	purple	trade
-9.787890434265137	-3.147348403930664	4	Many Topics	purple	official
-21.165800094604492	2.5952329635620117	4	Many Topics	purple	poor
-20.83173179626465	-29.501375198364258	4	Many Topics	purple	construction
-16.218271255493164	4.680788040161133	4	Many Topics	purple	respect
7.9554901123046875	-24.755006790161133	4	Many Topics	purple	records
-15.66756534576416	-6.495833396911621	4	Many Topics	purple	thread
-17.283849716186523	-15.823101043701172	4	Many Topics	purple	custom
2.5954055786132812	-23.018892288208008	4	Many Topics	purple	audio
42.58250045776367	-33.626705169677734	4	Many Topics	purple	driver
-25.455991744995117	1.4773145914077759	4	Many Topics	purple	solid
-21.31201934814453	-21.49334144592285	4	Many Topics	purple	repair
13.234371185302734	-18.044057846069336	4	Many Topics	purple	quote
27.89624786376953	34.59113311767578	4	Many Topics	purple	guitar
-22.856815338134766	8.354928970336914	4	Many Topics	purple	generation
-2.7878952026367188	7.211409091949463	4	Many Topics	purple	master
-13.876754760742188	-35.62566375732422	4	Many Topics	purple	auto
-11.535689353942871	2.269397258758545	4	Many Topics	purple	theory
-38.53010940551758	6.2435197830200195	4	Many Topics	purple	serving
-22.016128540039062	6.892220973968506	4	Many Topics	purple	greatest
-7.527820110321045	26.902124404907227	4	Many Topics	purple	zone
-44.78877639770508	2.8066253662109375	4	Many Topics	purple	command
-23.699054718017578	-13.014045715332031	4	Many Topics	purple	replacement
12.005606651306152	-14.171943664550781	4	Many Topics	purple	fishing
-24.034448623657227	-13.26115608215332	4	Many Topics	purple	replace
21.80409049987793	26.42840576171875	4	Many Topics	purple	beer
-17.959373474121094	-19.79161834716797	4	Many Topics	purple	remote
9.645159721374512	-20.69800567626953	4	Many Topics	purple	trading
-8.455758094787598	-35.571048736572266	4	Many Topics	purple	motor
-1.9022499322891235	-30.091402053833008	4	Many Topics	purple	gear
-4.422463417053223	16.42241668701172	4	Many Topics	purple	minor
-19.37694549560547	-30.741031646728516	4	Many Topics	purple	engineering
-23.580371856689453	3.4061062335968018	4	Many Topics	purple	capable
-28.296558380126953	3.0321929454803467	4	Many Topics	purple	heads
-22.233585357666016	-1.6502741575241089	4	Many Topics	purple	bear
-7.516534805297852	23.291040420532227	4	Many Topics	purple	passing
-30.536449432373047	12.478909492492676	4	Many Topics	purple	duty
-9.969094276428223	-31.793842315673828	4	Many Topics	purple	manual
-22.539657592773438	6.3032426834106445	4	Many Topics	purple	ultimate
-22.048826217651367	3.3112540245056152	4	Many Topics	purple	decent
7.462388038635254	-12.674098014831543	4	Many Topics	purple	crew
-28.16219139099121	-8.107938766479492	4	Many Topics	purple	circuit
-28.7286319732666	-34.947853088378906	4	Many Topics	purple	pro
0.013264988549053669	-40.205955505371094	4	Many Topics	purple	printing
27.329397201538086	35.13431930541992	4	Many Topics	purple	bass
-5.939008712768555	-35.64148712158203	4	Many Topics	purple	engines
-43.264976501464844	-3.8295438289642334	4	Many Topics	purple	convert
25.291975021362305	-15.380664825439453	4	Many Topics	purple	yard
-13.646656036376953	10.188942909240723	4	Many Topics	purple	brilliant
-23.846384048461914	4.580917835235596	4	Many Topics	purple	superior
-21.10042381286621	5.577247142791748	4	Many Topics	purple	grand
-17.08788299560547	1.7615835666656494	4	Many Topics	purple	scheme
-38.08614730834961	-30.358802795410156	4	Many Topics	purple	gaming
-22.416484832763672	10.767892837524414	4	Many Topics	purple	era
-27.499950408935547	-3.6689772605895996	4	Many Topics	purple	assembly
-26.877779006958008	-16.206663131713867	4	Many Topics	purple	setup
-8.11959171295166	9.842216491699219	4	Many Topics	purple	dude
-42.959354400634766	-3.9149422645568848	4	Many Topics	purple	conversion
-23.856157302856445	-10.207990646362305	4	Many Topics	purple	batteries
-5.575969696044922	11.465465545654297	4	Many Topics	purple	boss
-32.34297180175781	15.40259075164795	4	Many Topics	purple	personnel
4.838223457336426	14.16716480255127	4	Many Topics	purple	backup
-7.364172458648682	23.369916915893555	4	Many Topics	purple	passes
-7.118377685546875	29.520544052124023	4	Many Topics	purple	versus
-32.94861602783203	-13.700054168701172	4	Many Topics	purple	enterprise
-15.957216262817383	-38.711669921875	4	Many Topics	purple	dealer
-21.63547134399414	-3.337247610092163	4	Many Topics	purple	hunting
-20.11155891418457	3.813173294067383	4	Many Topics	purple	wise
-15.601408004760742	1.8531969785690308	4	Many Topics	purple	explanation
-26.68538475036621	10.536089897155762	4	Many Topics	purple	prime
-27.15395736694336	-18.13014030456543	4	Many Topics	purple	bug
-1.9535034894943237	-24.545745849609375	4	Many Topics	purple	translation
-14.279013633728027	1.4495189189910889	4	Many Topics	purple	logic
-5.6232781410217285	3.151704788208008	4	Many Topics	purple	rank
0.00026639376301318407	-40.79083251953125	4	Many Topics	purple	printer
-5.315440654754639	23.206003189086914	4	Many Topics	purple	rush
-10.958895683288574	0.9014341831207275	4	Many Topics	purple	evolution
-24.181720733642578	6.781912803649902	4	Many Topics	purple	finest
-20.156564712524414	1.5570590496063232	4	Many Topics	purple	blind
-28.272003173828125	-11.598400115966797	4	Many Topics	purple	controller
-15.744625091552734	3.720418691635132	4	Many Topics	purple	principle
-28.587495803833008	-10.362580299377441	4	Many Topics	purple	chip
-26.545297622680664	-6.435088634490967	4	Many Topics	purple	gate
-27.488189697265625	-15.055558204650879	4	Many Topics	purple	demo
-18.416885375976562	5.115851879119873	4	Many Topics	purple	formation
-5.952187538146973	21.039934158325195	4	Many Topics	purple	receiver
-26.43396759033203	-1.9173715114593506	4	Many Topics	purple	pipe
30.3255672454834	31.498746871948242	4	Many Topics	purple	jazz
-15.9564790725708	-38.698219299316406	4	Many Topics	purple	dealers
-29.767297744750977	-0.7394962906837463	4	Many Topics	purple	durable
-11.720403671264648	-37.921852111816406	4	Many Topics	purple	trucks
-25.454267501831055	3.9598138332366943	4	Many Topics	purple	conditioning
-29.45049285888672	4.450008392333984	4	Many Topics	purple	wing
30.965564727783203	32.31974792480469	4	Many Topics	purple	musicians
11.390952110290527	-37.386295318603516	4	Many Topics	purple	ton
-19.11805534362793	-31.099796295166016	4	Many Topics	purple	engineer
-32.31668472290039	6.947268962860107	4	Many Topics	purple	suspension
-6.2076897621154785	10.190925598144531	4	Many Topics	purple	mate
28.58354949951172	36.207008361816406	4	Many Topics	purple	drum
-42.93721008300781	-3.460155487060547	4	Many Topics	purple	converted
-15.652107238769531	-33.1694221496582	4	Many Topics	purple	electronics
-24.226749420166016	17.46232795715332	4	Many Topics	purple	beats
-18.7258358001709	6.394611358642578	4	Many Topics	purple	composed
-43.707576751708984	7.539867401123047	4	Many Topics	purple	execution
-9.273209571838379	13.225600242614746	4	Many Topics	purple	epic
-24.28307342529297	-1.748110055923462	4	Many Topics	purple	seal
-20.528148651123047	13.664676666259766	4	Many Topics	purple	reward
-18.26605987548828	2.980858087539673	4	Many Topics	purple	mere
-19.603727340698242	-31.523639678955078	4	Many Topics	purple	engineers
12.111623764038086	-36.758636474609375	4	Many Topics	purple	pound
-33.241493225097656	-8.00900650024414	4	Many Topics	purple	tricks
-37.4436149597168	25.360979080200195	4	Many Topics	purple	blade
-21.702228546142578	-33.09318161010742	4	Many Topics	purple	contractor
7.918032646179199	-42.458282470703125	4	Many Topics	purple	tho
-21.704561233520508	-33.152069091796875	4	Many Topics	purple	contractors
-17.63018226623535	-4.330770969390869	4	Many Topics	purple	don
-25.22720718383789	7.7377166748046875	4	Many Topics	purple	premier
-29.877748489379883	-0.7872421741485596	4	Many Topics	purple	lightweight
-27.458131790161133	6.127679347991943	4	Many Topics	purple	commentary
-11.202553749084473	3.146256923675537	4	Many Topics	purple	physics
-10.167720794677734	15.414207458496094	4	Many Topics	purple	tribute
-34.993568420410156	8.735787391662598	4	Many Topics	purple	charging
-22.047229766845703	9.388138771057129	4	Many Topics	purple	legacy
-9.030247688293457	15.03404712677002	4	Many Topics	purple	legend
-8.5630464553833	24.475154876708984	4	Many Topics	purple	blocked
-27.111467361450195	-2.7178666591644287	4	Many Topics	purple	rod
-8.988401412963867	8.483624458312988	4	Many Topics	purple	idiot
-44.64102554321289	2.655933141708374	4	Many Topics	purple	commands
-12.872662544250488	10.135479927062988	4	Many Topics	purple	genius
-9.155439376831055	15.250811576843262	4	Many Topics	purple	legendary
-32.36586380004883	7.028238773345947	4	Many Topics	purple	suspended
-35.021240234375	0.3400318920612335	4	Many Topics	purple	rotation
-11.088126182556152	25.631351470947266	4	Many Topics	purple	header
-11.335028648376465	22.538740158081055	4	Many Topics	purple	saves
-26.487186431884766	0.3813142776489258	4	Many Topics	purple	brass
29.380537033081055	31.17266273498535	4	Many Topics	purple	blues
-6.812079906463623	10.244863510131836	4	Many Topics	purple	buddy
-22.334047317504883	-1.5937612056732178	4	Many Topics	purple	bears
28.484189987182617	35.997886657714844	4	Many Topics	purple	drums
-7.648477077484131	8.02140998840332	4	Many Topics	purple	jokes
-12.146700859069824	9.598027229309082	4	Many Topics	purple	creator
-21.975238800048828	-20.841737747192383	4	Many Topics	purple	restoration
-22.4285888671875	0.27616316080093384	4	Many Topics	purple	coin
37.6307373046875	4.131412506103516	4	Many Topics	purple	sir
-24.423988342285156	-4.603840351104736	4	Many Topics	purple	pit
-10.472063064575195	11.226574897766113	4	Many Topics	purple	robot
-15.055176734924316	-34.09151840209961	4	Many Topics	purple	automotive
-34.120635986328125	-8.653055191040039	4	Many Topics	purple	cheat
24.737638473510742	19.460912704467773	5	Special Tokens	orange	[
21.513530731201172	19.47614097595215	5	Special Tokens	orange	PM
13.037879943847656	-33.39884567260742	5	Special Tokens	orange	£
27.49432945251465	22.101581573486328	5	Special Tokens	orange	Re
36.84421920776367	-7.557009220123291	5	Special Tokens	orange	OF
28.20965576171875	-23.424436569213867	5	Special Tokens	orange	C
12.5880126953125	-26.908933639526367	5	Special Tokens	orange	No.
27.57965660095215	-23.195066452026367	5	Special Tokens	orange	D
34.7057991027832	-0.568121075630188	5	Special Tokens	orange	St
27.181276321411133	-20.94234848022461	5	Special Tokens	orange	W
24.09445571899414	-27.485145568847656	5	Special Tokens	orange	d
10.23022174835205	-33.8847770690918	5	Special Tokens	orange	500
-6.660829544067383	30.53734016418457	5	Special Tokens	orange	vs
29.50557518005371	-28.719768524169922	5	Special Tokens	orange	e
30.216266632080078	-37.56809616088867	5	Special Tokens	orange	et
27.29973602294922	-21.872867584228516	5	Special Tokens	orange	H
10.870020866394043	-33.337921142578125	5	Special Tokens	orange	300
30.81936264038086	-34.8527946472168	5	Special Tokens	orange	en
21.596372604370117	19.4720458984375	5	Special Tokens	orange	GMT
27.21746253967285	-23.63569450378418	5	Special Tokens	orange	G
28.70397186279297	-26.537395477294922	5	Special Tokens	orange	O
29.072338104248047	-28.357500076293945	5	Special Tokens	orange	o
-4.630245685577393	-13.393316268920898	5	Special Tokens	orange	2
26.707796096801758	-24.371065139770508	5	Special Tokens	orange	P
20.70104217529297	-26.885332107543945	5	Special Tokens	orange	p.
20.770336151123047	-22.2797908782959	5	Special Tokens	orange	v.
10.222203254699707	-32.86799240112305	5	Special Tokens	orange	400
33.24814224243164	-32.1496696472168	5	Special Tokens	orange	El
11.272224426269531	-32.51487731933594	5	Special Tokens	orange	250
25.580577850341797	-25.740936279296875	5	Special Tokens	orange	p
14.485254287719727	-26.12251853942871	5	Special Tokens	orange	51
22.286359786987305	-21.910371780395508	5	Special Tokens	orange	v
25.858692169189453	-31.26483917236328	5	Special Tokens	orange	mi
37.97543716430664	8.293582916259766	5	Special Tokens	orange	van
9.48666000366211	-33.149600982666016	5	Special Tokens	orange	600
-6.2663187980651855	-2.2220699787139893	5	Special Tokens	orange	0
46.1330451965332	12.818734169006348	5	Special Tokens	orange	ft
20.160076141357422	-27.017797470092773	5	Special Tokens	orange	pp.
32.1926383972168	-31.678356170654297	5	Special Tokens	orange	del
31.09354019165039	-29.29458999633789	5	Special Tokens	orange	di
27.497499465942383	22.1033992767334	5	Special Tokens	orange	RE
-14.125592231750488	-7.493684768676758	5	Special Tokens	orange	replies
32.35076141357422	-27.50274658203125	5	Special Tokens	orange	da
15.396075248718262	-27.093870162963867	5	Special Tokens	orange	77
15.058223724365234	-26.894792556762695	5	Special Tokens	orange	73
29.087125778198242	-36.6916618347168	5	Special Tokens	orange	le
33.69247817993164	-33.83027648925781	5	Special Tokens	orange	al
22.201168060302734	-27.584362030029297	5	Special Tokens	orange	c.
29.031116485595703	-38.21733474731445	5	Special Tokens	orange	du
25.732751846313477	-27.531970977783203	5	Special Tokens	orange	k
-4.986754417419434	-1.6153773069381714	5	Special Tokens	orange	-1
-33.2158317565918	-3.6655895709991455	5	Special Tokens	orange	acres
32.19853973388672	-32.816650390625	5	Special Tokens	orange	el
46.153507232666016	12.804722785949707	5	Special Tokens	orange	ft.
36.26227569580078	-9.383200645446777	5	Special Tokens	orange	DE
22.227108001708984	-25.53511619567871	5	Special Tokens	orange	ed
29.88154411315918	-34.33076477050781	5	Special Tokens	orange	un
-1.0786006450653076	-11.95416259765625	5	Special Tokens	orange	Per
13.756206512451172	-28.35301971435547	5	Special Tokens	orange	103
9.123286247253418	-32.48433303833008	5	Special Tokens	orange	700
14.309707641601562	-28.829952239990234	5	Special Tokens	orange	111
29.60992431640625	-33.49892044067383	5	Special Tokens	orange	que
36.79497528076172	-10.649924278259277	5	Special Tokens	orange	AL
12.387280464172363	-30.652868270874023	5	Special Tokens	orange	160
29.102420806884766	-38.64624786376953	5	Special Tokens	orange	des
29.087392807006836	-33.20787811279297	5	Special Tokens	orange	se
30.64515495300293	-32.15713882446289	5	Special Tokens	orange	con
2.434734582901001	-33.39482116699219	5	Special Tokens	orange	mph
28.493776321411133	-36.68938064575195	5	Special Tokens	orange	par
30.897172927856445	-33.39129638671875	5	Special Tokens	orange	es
14.779873847961426	-28.270484924316406	5	Special Tokens	orange	113
32.041481018066406	12.45447826385498	5	Special Tokens	orange	MP
16.919845581054688	-24.813825607299805	5	Special Tokens	orange	1973
14.164458274841309	-27.766693115234375	5	Special Tokens	orange	119
27.677762985229492	-37.35932540893555	5	Special Tokens	orange	pour
8.256147384643555	-33.75069046020508	5	Special Tokens	orange	1500
38.76353073120117	8.828717231750488	5	Special Tokens	orange	der
-14.643930435180664	43.17731475830078	5	Special Tokens	orange	SS
8.83292293548584	-34.51429748535156	5	Special Tokens	orange	3000
11.608927726745605	-31.066017150878906	5	Special Tokens	orange	220
19.7783145904541	-21.422372817993164	5	Special Tokens	orange	U.
10.120064735412598	-31.934173583984375	5	Special Tokens	orange	450
6.180570125579834	-29.65704917907715	5	Special Tokens	orange	1.4
24.671167373657227	16.63152503967285	5	Special Tokens	orange	contribs
19.729223251342773	-23.4771671295166	5	Special Tokens	orange	2d
29.26152992248535	3.1308045387268066	6	Male Names	yellow	John
25.403539657592773	7.987931728363037	6	Male Names	yellow	David
33.316436767578125	11.101758003234863	6	Male Names	yellow	Mr.
28.9588565826416	2.6408298015594482	6	Male Names	yellow	James
29.118423461914062	4.726629734039307	6	Male Names	yellow	Paul
26.413362503051758	7.498752593994141	6	Male Names	yellow	Michael
27.78660774230957	11.54244613647461	6	Male Names	yellow	Mark
30.108339309692383	1.7434227466583252	6	Male Names	yellow	George
27.1822509765625	1.8057740926742554	6	Male Names	yellow	Robert
19.19178009033203	-9.76333999633789	6	Male Names	yellow	Brown
12.331643104553223	4.5826802253723145	6	Male Names	yellow	Bill
18.545429229736328	9.7207670211792	6	Male Names	yellow	Chris
16.71675682067871	7.453123569488525	6	Male Names	yellow	Mike
28.779356002807617	1.4943846464157104	6	Male Names	yellow	Thomas
27.98714828491211	4.854942321777344	6	Male Names	yellow	Peter
12.835291862487793	7.2169365882873535	6	Male Names	yellow	Joe
13.6627197265625	6.118481159210205	6	Male Names	yellow	Tom
24.08406639099121	-4.652649879455566	6	Male Names	yellow	Johnson
26.853120803833008	2.140864372253418	6	Male Names	yellow	Richard
15.886527061462402	6.928849697113037	6	Male Names	yellow	Steve
19.257549285888672	5.624265193939209	6	Male Names	yellow	Scott
25.161643981933594	1.88937246799469	6	Male Names	yellow	Martin
11.106783866882324	6.286858558654785	6	Male Names	yellow	Jack
14.344558715820312	5.285877704620361	6	Male Names	yellow	Jim
13.4495210647583	4.8402018547058105	6	Male Names	yellow	Bob
30.356822967529297	-0.0702429786324501	6	Male Names	yellow	Charles
22.559593200683594	-7.052870273590088	6	Male Names	yellow	Jackson
26.885639190673828	-19.117082595825195	6	Male Names	yellow	W.
33.18661117553711	11.226888656616211	6	Male Names	yellow	Mr
21.50956153869629	13.721602439880371	6	Male Names	yellow	Matt
20.126619338989258	10.558977127075195	6	Male Names	yellow	Ryan
19.179548263549805	8.026217460632324	6	Male Names	yellow	Brian
24.014995574951172	5.7303032875061035	6	Male Names	yellow	Andrew
15.466628074645996	7.436207294464111	6	Male Names	yellow	Dave
17.041362762451172	15.092633247375488	6	Male Names	yellow	Ben
17.21361541748047	9.840299606323242	6	Male Names	yellow	Tim
24.986915588378906	9.790143013000488	6	Male Names	yellow	Daniel
29.769025802612305	0.25539517402648926	6	Male Names	yellow	Henry
17.179773330688477	-0.09925627708435059	6	Male Names	yellow	Frank
16.27253532409668	8.692200660705566	6	Male Names	yellow	Dan
31.679367065429688	2.729320526123047	6	Male Names	yellow	Joseph
19.333940505981445	9.153019905090332	6	Male Names	yellow	Kevin
17.844572067260742	6.660994529724121	6	Male Names	yellow	Jeff
23.103200912475586	12.869848251342773	6	Male Names	yellow	Adam
-0.8495829701423645	13.119621276855469	6	Male Names	yellow	Chief
16.372896194458008	14.724915504455566	6	Male Names	yellow	Sam
19.99250602722168	11.52184772491455	6	Male Names	yellow	Jason
12.510848045349121	18.134050369262695	6	Male Names	yellow	Father
13.560564994812012	10.591302871704102	6	Male Names	yellow	Tony
19.955202102661133	7.228884220123291	6	Male Names	yellow	Eric
16.421707153320312	12.459661483764648	6	Male Names	yellow	Alex
25.403247833251953	5.865843296051025	6	Male Names	yellow	Stephen
34.478782653808594	-34.02328109741211	6	Male Names	yellow	Al
25.9294376373291	-3.5890378952026367	6	Male Names	yellow	Jr.
17.022722244262695	11.819939613342285	6	Male Names	yellow	Nick
16.238924026489258	1.6126289367675781	6	Male Names	yellow	Don
15.159744262695312	0.15821053087711334	6	Male Names	yellow	Ed
21.566858291625977	-4.382498264312744	6	Male Names	yellow	Howard
22.01610565185547	-3.7568602561950684	6	Male Names	yellow	Allen
22.042024612426758	8.807588577270508	6	Male Names	yellow	Patrick
15.616277694702148	10.31623649597168	6	Male Names	yellow	Andy
28.518428802490234	6.9625020027160645	6	Male Names	yellow	Anthony
15.262925148010254	4.192686557769775	6	Male Names	yellow	Ron
18.04945182800293	2.566047191619873	6	Male Names	yellow	Gary
26.284622192382812	12.934791564941406	6	Male Names	yellow	Matthew
24.997020721435547	3.721449375152588	6	Male Names	yellow	Simon
21.17495346069336	1.9417822360992432	6	Male Names	yellow	Bruce
19.77117156982422	14.694238662719727	6	Male Names	yellow	Justin
15.9156494140625	4.7761359214782715	6	Male Names	yellow	Rick
22.669570922851562	3.147531747817993	6	Male Names	yellow	Alan
19.92791175842285	-6.715378761291504	6	Male Names	yellow	Wayne
18.549150466918945	4.471913814544678	6	Male Names	yellow	Jay
7.85379695892334	0.8272316455841064	6	Male Names	yellow	Guy
10.251737594604492	14.290410041809082	6	Male Names	yellow	actor
36.52649688720703	3.9543657302856445	6	Male Names	yellow	Sir
17.82973289489746	8.859074592590332	6	Male Names	yellow	Rob
20.779239654541016	7.926980495452881	6	Male Names	yellow	Jon
15.438627243041992	2.6402783393859863	6	Male Names	yellow	Larry
18.12229347229004	7.569253921508789	6	Male Names	yellow	Greg
31.79514503479004	17.426210403442383	6	Male Names	yellow	Captain
10.505586624145508	9.682873725891113	6	Male Names	yellow	Johnny
21.706464767456055	-6.208546161651611	6	Male Names	yellow	Miles
14.92566967010498	9.000561714172363	6	Male Names	yellow	Phil
10.235414505004883	10.760510444641113	6	Male Names	yellow	Jimmy
14.646246910095215	2.788318157196045	6	Male Names	yellow	Jerry
26.577241897583008	5.744626045227051	6	Male Names	yellow	Christopher
20.505659103393555	9.60180377960205	6	Male Names	yellow	Sean
10.267632484436035	9.196645736694336	6	Male Names	yellow	Billy
20.48945426940918	12.748312950134277	6	Male Names	yellow	Josh
24.027963638305664	9.087041854858398	6	Male Names	yellow	Jonathan
16.87101173400879	3.3583691120147705	6	Male Names	yellow	Ken
22.851091384887695	-1.4372917413711548	6	Male Names	yellow	Gordon
16.97752571105957	21.404281616210938	6	Male Names	yellow	Governor
25.086811065673828	6.363142490386963	6	Male Names	yellow	Steven
24.70861053466797	-8.440908432006836	6	Male Names	yellow	Franklin
22.164350509643555	-2.6544392108917236	6	Male Names	yellow	Russell
26.24046516418457	13.27212142944336	6	Male Names	yellow	Luke
14.773171424865723	-2.1374242305755615	6	Male Names	yellow	Rich
20.81056022644043	4.218712329864502	6	Male Names	yellow	Craig
19.16692543029785	1.3928073644638062	6	Male Names	yellow	Terry
23.616422653198242	1.0815554857254028	6	Male Names	yellow	Roger
20.526731491088867	4.888749599456787	6	Male Names	yellow	Keith
31.336355209350586	-4.268853664398193	6	Male Names	yellow	Duke
9.20765209197998	1.383896827697754	6	Male Names	yellow	Dick
23.37518310546875	4.410542011260986	6	Male Names	yellow	Ian
22.558412551879883	11.864519119262695	6	Male Names	yellow	Aaron
0.9510033130645752	13.6549072265625	6	Male Names	yellow	Chairman
16.808439254760742	-0.2118757963180542	6	Male Names	yellow	Fred
17.30825424194336	20.057628631591797	6	Male Names	yellow	Mayor
24.059070587158203	-3.25293231010437	6	Male Names	yellow	Nelson
28.741230010986328	-0.692855715751648	6	Male Names	yellow	Arthur
19.773693084716797	2.7030560970306396	6	Male Names	yellow	Barry
18.652143478393555	11.317687034606934	6	Male Names	yellow	Brad
24.0443115234375	-6.319859981536865	6	Male Names	yellow	Marshall
28.92453956604004	-1.9015421867370605	6	Male Names	yellow	Albert
21.498779296875	-0.5951863527297974	6	Male Names	yellow	Roy
17.982336044311523	-1.6384629011154175	6	Male Names	yellow	Carl
24.28739356994629	-1.770410418510437	6	Male Names	yellow	Murray
17.992748260498047	1.5446298122406006	6	Male Names	yellow	Dennis
32.51123809814453	1.6198352575302124	6	Male Names	yellow	Francis
24.8044376373291	-8.569300651550293	6	Male Names	yellow	Jefferson
27.254547119140625	8.683988571166992	6	Male Names	yellow	Marc
19.398181915283203	-0.15637236833572388	6	Male Names	yellow	Donald
27.544015884399414	-0.5854831337928772	6	Male Names	yellow	Walter
11.76889419555664	2.854619026184082	6	Male Names	yellow	Chuck
23.310407638549805	-3.763131618499756	6	Male Names	yellow	Robinson
22.588912963867188	3.9337892532348633	6	Male Names	yellow	Neil
33.65972900390625	2.193624496459961	6	Male Names	yellow	Bishop
26.954822540283203	3.6239020824432373	6	Male Names	yellow	Philip
14.1209716796875	7.8211469650268555	6	Male Names	yellow	Pete
17.001497268676758	5.943695545196533	6	Male Names	yellow	Doug
31.619075775146484	4.794528961181641	6	Male Names	yellow	Samuel
14.404885292053223	12.192635536193848	6	Male Names	yellow	Danny
19.788637161254883	13.184576988220215	6	Male Names	yellow	Brandon
0.7706384658813477	13.528285026550293	6	Male Names	yellow	chairman
10.679434776306152	8.522774696350098	6	Male Names	yellow	Bobby
21.06532096862793	11.728572845458984	6	Male Names	yellow	Jeremy
22.74940299987793	-4.623794078826904	6	Male Names	yellow	Morris
19.920150756835938	-4.3293561935424805	6	Male Names	yellow	Stanley
13.213091850280762	2.7730023860931396	6	Male Names	yellow	Ted
31.04125213623047	8.244196891784668	6	Male Names	yellow	Oscar
18.41801643371582	13.132333755493164	6	Male Names	yellow	Jake
17.280426025390625	4.929590702056885	6	Male Names	yellow	Randy
11.738012313842773	9.59417724609375	6	Male Names	yellow	Tommy
23.131376266479492	-6.464774131774902	6	Male Names	yellow	Harrison
20.6617488861084	5.883977890014648	6	Male Names	yellow	Bryan
39.862937927246094	-20.955657958984375	6	Male Names	yellow	Juan
39.5000114440918	-20.87261962890625	6	Male Names	yellow	Carlos
11.328290939331055	10.654746055603027	6	Male Names	yellow	Eddie
25.67295265197754	0.09368424117565155	6	Male Names	yellow	Oliver
24.547056198120117	10.836531639099121	6	Male Names	yellow	Joel
12.984764099121094	-0.20680123567581177	6	Male Names	yellow	Glenn
14.086379051208496	1.5236719846725464	6	Male Names	yellow	Gene
32.64531707763672	0.5340362787246704	6	Male Names	yellow	Vincent
28.5893611907959	-2.965008497238159	6	Male Names	yellow	Victor
21.857759475708008	-8.903183937072754	6	Male Names	yellow	Clay
-0.14571253955364227	11.575249671936035	6	Male Names	yellow	spokesman
23.282236099243164	10.708915710449219	6	Male Names	yellow	Nathan
31.991079330444336	5.423133850097656	6	Male Names	yellow	Abraham
20.327327728271484	-2.823662757873535	6	Male Names	yellow	Gates
17.63743782043457	-4.770252704620361	6	Male Names	yellow	Troy
-39.66987228393555	-9.23336410522461	7	Sports	brown	game
1.602622151374817	25.38093376159668	7	Sports	brown	team
-9.743020057678223	36.39992141723633	7	Sports	brown	points
-39.50204849243164	-9.101768493652344	7	Sports	brown	games
-0.33332037925720215	28.883214950561523	7	Sports	brown	players
-0.6575943827629089	28.95309066772461	7	Sports	brown	player
48.446109771728516	1.4862632751464844	7	Sports	brown	fans
-33.877132415771484	3.0928726196289062	7	Sports	brown	ball
8.25454044342041	23.41669273376465	7	Sports	brown	sports
1.8951271772384644	25.736974716186523	7	Sports	brown	teams
-24.833911895751953	17.70487403869629	7	Sports	brown	beat
6.709531307220459	26.959810256958008	7	Sports	brown	football
3.13421368598938	28.259885787963867	7	Sports	brown	coach
-29.026594161987305	36.176517486572266	7	Sports	brown	defense
2.1103920936584473	-27.308406829833984	7	Sports	brown	golf
-43.51727294921875	24.461688995361328	7	Sports	brown	injury
25.301502227783203	-15.382466316223145	7	Sports	brown	yards
2.2316741943359375	8.108625411987305	7	Sports	brown	camp
4.3101043701171875	25.595178604125977	7	Sports	brown	league
8.301108360290527	23.098257064819336	7	Sports	brown	sport
-24.84979248046875	20.576522827148438	7	Sports	brown	victory
-33.452449798583984	3.5610408782958984	7	Sports	brown	kick
-8.195895195007324	35.39139175415039	7	Sports	brown	scored
5.057599067687988	38.00640106201172	7	Sports	brown	draft
6.516077995300293	29.269960403442383	7	Sports	brown	baseball
6.667259216308594	27.724214553833008	7	Sports	brown	basketball
-18.319948196411133	-0.8927832841873169	7	Sports	brown	division
8.631802558898926	20.630455017089844	7	Sports	brown	racing
-27.667659759521484	33.59839630126953	7	Sports	brown	guard
3.816326379776001	22.56464958190918	7	Sports	brown	tournament
-43.32306671142578	24.350141525268555	7	Sports	brown	injuries
-29.03325653076172	36.958370208740234	7	Sports	brown	offense
-27.502059936523438	36.90596389770508	7	Sports	brown	offensive
-42.723548889160156	24.013879776000977	7	Sports	brown	injured
-34.96187210083008	1.8418993949890137	7	Sports	brown	pitch
-27.67945098876953	36.5711669921875	7	Sports	brown	defensive
2.0410807132720947	35.00040054321289	7	Sports	brown	signing
-9.55600357055664	19.01727294921875	7	Sports	brown	retired
-34.34269332885742	11.738836288452148	7	Sports	brown	penalty
-8.314926147460938	35.436466217041016	7	Sports	brown	scoring
-37.883399963378906	-3.6317880153656006	7	Sports	brown	franchise
2.87284517288208	21.791461944580078	7	Sports	brown	championship
1.9951003789901733	20.33391761779785	7	Sports	brown	champion
-29.9825496673584	2.5064151287078857	7	Sports	brown	bench
-39.11860275268555	-33.08100891113281	7	Sports	brown	gambling
-6.298905849456787	4.517457485198975	7	Sports	brown	stats
7.825004577636719	28.6394100189209	7	Sports	brown	hockey
2.973799467086792	28.134536743164062	7	Sports	brown	coaches
21.8685359954834	-15.547256469726562	7	Sports	brown	tackle
-25.558347702026367	17.83856964111328	7	Sports	brown	beating
-10.248251914978027	19.208248138427734	7	Sports	brown	veteran
-39.14381790161133	-33.1533088684082	7	Sports	brown	betting
-20.781848907470703	7.823530673980713	7	Sports	brown	elite
-21.334110260009766	20.262104034423828	7	Sports	brown	rally
-0.14480628073215485	35.4609375	7	Sports	brown	prospects
8.295615196228027	33.30815887451172	7	Sports	brown	SEC
31.769515991210938	17.472270965576172	7	Sports	brown	captain
0.7026591300964355	25.903200149536133	7	Sports	brown	squad
-27.30540657043457	19.54401397705078	7	Sports	brown	opponents
4.2987446784973145	12.155251502990723	7	Sports	brown	starter
47.76264190673828	-9.315291404724121	7	Sports	brown	jersey
-0.05877996236085892	35.44794464111328	7	Sports	brown	prospect
-35.49699401855469	2.529266357421875	7	Sports	brown	bat
27.20414161682129	17.980331420898438	7	Sports	brown	lineup
-10.666080474853516	19.790943145751953	7	Sports	brown	veterans
-30.180007934570312	9.967521667480469	7	Sports	brown	recruiting
44.35649871826172	-4.152268886566162	7	Sports	brown	stadium
-25.991008758544922	17.339658737182617	7	Sports	brown	beaten
-28.681495666503906	3.2269623279571533	7	Sports	brown	backs
28.903343200683594	-10.975314140319824	7	Sports and Cities	brown	United
41.98634719848633	-19.405851364135742	7	Sports and Cities	brown	San
10.013999938964844	24.21723175048828	7	Sports and Cities	brown	Sports
29.721912384033203	-10.723213195800781	7	Sports and Cities	brown	England
1.4741636514663696	24.255823135375977	7	Sports and Cities	brown	Team
44.64238357543945	-13.649456024169922	7	Sports and Cities	brown	Chicago
43.25693130493164	-16.923439025878906	7	Sports and Cities	brown	Bay
-6.789485931396484	30.25309181213379	7	Sports and Cities	brown	vs.
2.1290788650512695	-27.294755935668945	7	Sports and Cities	brown	Golf
45.3330192565918	-12.63460922241211	7	Sports and Cities	brown	Boston
4.886797904968262	24.84694480895996	7	Sports and Cities	brown	League
47.45136260986328	-9.599485397338867	7	Sports and Cities	brown	Jersey
8.730666160583496	26.592571258544922	7	Sports and Cities	brown	Football
42.393028259277344	-19.02099609375	7	Sports and Cities	brown	Francisco
31.830970764160156	-1.0721802711486816	7	Sports and Cities	brown	Louis
12.11406421661377	30.85927391052246	7	Sports and Cities	brown	NFL
41.38185501098633	-14.51982307434082	7	Sports and Cities	brown	Dallas
34.58766174316406	-17.498252868652344	7	Sports and Cities	brown	Tickets
41.570499420166016	-18.975780487060547	7	Sports and Cities	brown	Diego
17.520498275756836	-16.955806732177734	7	Sports and Cities	brown	Youth
44.14424514770508	-12.319639205932617	7	Sports and Cities	brown	Philadelphia
9.268779754638672	27.58245849609375	7	Sports and Cities	brown	Basketball
14.104239463806152	30.726911544799805	7	Sports and Cities	brown	Bowl
43.86202621459961	-14.182049751281738	7	Sports and Cities	brown	Detroit
7.403220176696777	30.2601375579834	7	Sports and Cities	brown	Baseball
10.78607177734375	30.259004592895508	7	Sports and Cities	brown	NBA
31.238866806030273	-12.006698608398438	7	Sports and Cities	brown	Manchester
44.2789306640625	-11.605390548706055	7	Sports and Cities	brown	Baltimore
39.07046127319336	-13.657441139221191	7	Sports and Cities	brown	MLS
3.699165105819702	21.168067932128906	7	Sports and Cities	brown	Championship
42.72215270996094	-13.397186279296875	7	Sports and Cities	brown	Cleveland
40.49897766113281	-20.13849449157715	7	Sports and Cities	brown	Jose
34.36711120605469	-4.126465797424316	7	Sports and Cities	brown	Kings
40.30548858642578	-19.052566528320312	7	Sports and Cities	brown	Antonio
41.26620864868164	-15.942092895507812	7	Sports and Cities	brown	Orlando
43.414756774902344	-12.417969703674316	7	Sports and Cities	brown	Pittsburgh
-0.37126320600509644	30.167724609375	7	Sports and Cities	brown	Players
-0.3206518590450287	1.9859246015548706	7	Sports and Cities	brown	Nike
-26.07524871826172	8.194169044494629	7	Sports and Cities	brown	Premier
44.07780838012695	-4.347792148590088	7	Sports and Cities	brown	Stadium
42.94875717163086	-10.619863510131836	7	Sports and Cities	brown	Buffalo
9.319531440734863	26.420005798339844	7	Sports and Cities	brown	Soccer
42.077239990234375	-15.627412796020508	7	Sports and Cities	brown	Tampa
13.159728050231934	36.55122756958008	7	Sports and Cities	brown	Indians
8.689151763916016	32.58176803588867	7	Sports and Cities	brown	NCAA
40.99123764038086	-13.092757225036621	7	Sports and Cities	brown	Columbus
4.362969875335693	22.308818817138672	7	Sports and Cities	brown	Tournament
13.247599601745605	34.86214065551758	7	Sports and Cities	brown	Sox
14.681920051574707	33.53997802734375	7	Sports and Cities	brown	Giants
9.764467239379883	30.068416595458984	7	Sports and Cities	brown	NHL
31.239704132080078	-12.15438461303711	7	Sports and Cities	brown	Liverpool
43.28150939941406	-15.154348373413086	7	Sports and Cities	brown	Oakland
42.28464126586914	-12.58658504486084	7	Sports and Cities	brown	Cincinnati
8.702179908752441	28.893571853637695	7	Sports and Cities	brown	Hockey
26.227275848388672	-6.191425800323486	7	Sports and Cities	brown	Penn
41.41062927246094	-11.7232084274292	7	Sports and Cities	brown	Louisville
0.10977118462324142	4.5154547691345215	7	Sports and Cities	brown	2014
17.6541748046875	31.990617752075195	7	Sports and Cities	brown	Saints
32.49752426147461	-12.810453414916992	7	Sports and Cities	brown	Barcelona
46.60961151123047	-13.573556900024414	7	Sports and Cities	brown	Montreal
44.922786712646484	-14.7357816696167	7	Sports and Cities	brown	Milwaukee
43.31302261352539	-4.8212714195251465	7	Sports and Cities	brown	Arena
17.00812339782715	32.9759635925293	7	Sports and Cities	brown	Eagles
34.54765701293945	-17.511903762817383	7	Sports and Cities	brown	Ticket
15.876713752746582	32.836204528808594	7	Sports and Cities	brown	Bears
5.108632564544678	38.0111083984375	7	Sports and Cities	brown	Draft
16.103513717651367	34.149410247802734	7	Sports and Cities	brown	Tigers
14.636198043823242	35.21455383300781	7	Sports and Cities	brown	Rangers
4.962521553039551	17.990081787109375	7	Sports and Cities	brown	Highlights
12.161186218261719	29.734336853027344	7	Sports and Cities	brown	ESPN
13.356118202209473	34.87040328979492	7	Sports and Cities	brown	Yankees
11.357965469360352	31.932546615600586	7	Sports and Cities	brown	MLB
10.532647132873535	25.9024658203125	7	Sports and Cities	brown	Athletic
4.271692276000977	20.324201583862305	7	Sports and Cities	brown	Champions
16.646093368530273	32.98195266723633	7	Sports and Cities	brown	Lions
30.76128578186035	-14.044340133666992	7	Sports and Cities	brown	FC

==> figs/tsne_vis.dat <==
x	y	effect_size
1.7353472709655762	-28.782854080200195	-0.515063092
30.183292388916016	3.8981447219848633	-0.2547884317644145
-9.135140419006348	-12.496870040893555	-0.3500155993667907
-7.943039417266846	-10.035691261291504	-0.0544143932615662
-8.138357162475586	7.81111478805542	-0.3155888571463778
-8.767066955566406	-12.273448944091797	-0.3826065765217523
-10.71364688873291	-11.14284896850586	-0.43621771200982223
-22.83404541015625	-2.8630025386810303	-0.1341971087433224
33.452877044677734	-1.6135098934173584	-0.8228485928938929
22.353429794311523	-23.91173553466797	-0.6533060550644308
0.6022850871086121	3.863253593444824	-0.2334315935662559
-7.408058166503906	-11.146660804748535	-0.3723067108635149
5.670172691345215	20.382003784179688	0.08749290740540823
35.78002166748047	-27.948928833007812	0.1673296971678989
35.7838249206543	-27.973430633544922	-0.06141389345894665
-5.203875541687012	1.3336635828018188	-0.3238983884758868
26.514808654785156	-30.502803802490234	-0.3353710188472311
-18.50677490234375	4.784554481506348	-0.163808284326126
3.2903590202331543	16.76495361328125	-0.11516690301715744
-7.4777021408081055	-9.738386154174805	-0.07920150960630798
22.288026809692383	-3.415977954864502	-0.3190181726675621
-8.42081356048584	14.641560554504395	-0.20607443550793084
9.332603454589844	-29.761886596679688	-0.5775195183254939
-0.7309888005256653	8.421796798706055	-0.03412545703395575
17.799354553222656	-33.81775665283203	-0.5765111294065501
13.020634651184082	-33.71506881713867	0.013876604502594423
-2.173741340637207	6.53985071182251	-0.3784521643616546
13.47357177734375	-0.05138451233506203	-0.3372561242023443
-10.295693397521973	-1.0966459512710571	-0.4009045978577087
-19.81084442138672	-0.42181381583213806	-0.31915938102059505
3.589850902557373	9.228405952453613	-0.3518599735447719
-0.25646382570266724	9.576708793640137	-0.28762644285584504
-7.073977470397949	1.8981620073318481	-0.3402732962993347
31.32027244567871	4.627930164337158	-0.3996288071872292
6.086603164672852	16.748279571533203	-0.04575958195107023
-3.373911142349243	5.910956859588623	-0.3865583323863089
30.631595611572266	7.693541526794434	0.06721630519834121
29.299041748046875	5.9940185546875	-0.8297733452738707
-5.0617356300354	8.371137619018555	-0.34319593344564586
-12.007245063781738	-19.549602508544922	-0.3863429649717257
-0.8762509226799011	16.651554107666016	-0.2245984376654244
-5.985780239105225	7.881671905517578	-0.2320218907427951
-7.1934285163879395	15.554155349731445	-0.3426577236391185
-12.607659339904785	-4.169872760772705	-0.2858063736913558
6.901242256164551	23.093149185180664	0.15060730113109605
1.6641653776168823	5.023650169372559	-0.2875756068695451
27.024917602539062	-25.988344192504883	-0.3256067301657581
0.044613875448703766	16.652814865112305	-0.4078475511099121
0.8836221694946289	12.373929023742676	-0.3284442864700424
-0.7917879223823547	10.615427017211914	-0.36461688726868097
0.13672097027301788	-8.705731391906738	-0.12112509282442965
-11.258722305297852	-10.148045539855957	-0.3637697871640798
-1.0924136638641357	25.181676864624023	-0.1945510402228714
-15.630622863769531	36.54692840576172	-0.8234710296989199
26.969310760498047	-32.014400482177734	-0.7437806285243992
33.45138168334961	-1.5990064144134521	-1.0643762931301899
-19.993091583251953	5.243000030517578	-0.2835871358377781
24.607797622680664	-15.975272178649902	-0.4919253027700086
-17.02922821044922	-1.8465222120285034	-0.16763184547625046
-9.253731727600098	17.718107223510742	-0.076814863871736
-16.577880859375	35.76914596557617	-0.8381216714647711
-20.21033477783203	4.770349979400635	-0.3713697006261078
13.629256248474121	-25.32926368713379	-0.28399997985006264
2.485832452774048	-25.628019332885742	-0.2833533096369196
-3.1728830337524414	19.264175415039062	-0.3913864583887649
33.076900482177734	-24.17782211303711	-0.3325262174435329
37.27069091796875	-23.988086700439453	-0.4919194863875228
-5.070516109466553	0.4074838161468506	-0.30235496614881113
-4.02228307723999	4.052544116973877	-0.2688820054232534
-3.483336925506592	10.90715503692627	-0.4438435484424324
9.00120735168457	17.20915985107422	-0.18469950625975154
28.607057571411133	-19.76978874206543	-0.9079949760053408
28.55457305908203	-19.782793045043945	-0.7356387055592964
5.752141952514648	23.314197540283203	-0.2854009518027304
-0.9811652302742004	12.422921180725098	-0.7095066484656066
-9.103740692138672	13.8558988571167	-0.13361286724242988
12.876415252685547	-25.14605712890625	-0.09329338404783144
12.306934356689453	3.8513166904449463	-0.2278817171400473
-1.8827332258224487	23.043806076049805	-0.3965566457923425
9.444993019104004	-28.098827362060547	-0.1466110248243694
37.169944763183594	-23.37094497680664	-0.7006253261301977
3.4463706016540527	10.197928428649902	-0.3512764016560532
-10.136716842651367	4.026279926300049	-0.2775734721853275
-6.184528827667236	13.730664253234863	-0.3989449152401698
2.1803412437438965	6.658418655395508	-0.3325285791699662
-13.688199996948242	-6.377241134643555	-0.3108243426627341
-10.621740341186523	12.493821144104004	-0.16524126994699012
1.340717077255249	9.164069175720215	-0.3999949302004936
-11.541620254516602	-5.246613502502441	-0.03333378061582284
-4.31259298324585	0.006239550653845072	-0.2926648931138713
14.358719825744629	-30.20287322998047	-0.46521651732910296
-14.105888366699219	38.96024703979492	0.9420216848630584
-15.528480529785156	-0.909878134727478	-0.3017226480080412
17.611873626708984	-23.53223419189453	-0.2241418925841661
8.367354393005371	-1.8926280736923218	0.2370959864485737
10.957648277282715	-22.555625915527344	-0.3659282097970247
11.83952808380127	22.74982452392578	-0.6617288552850912
-8.25053596496582	-1.7963650226593018	-0.32595458803675903
22.24291229248047	-31.2945499420166	-0.4704966294853872
-14.86246395111084	-3.248566150665283	-0.4685073923444415
-0.5918066501617432	-7.802700519561768	-0.4018735849306996
-21.888341903686523	1.339437484741211	-0.12423136870426825
-4.978043556213379	-1.4435334205627441	-0.19959964882900605
37.637149810791016	-23.109113693237305	-0.4530163614015107
-1.448733925819397	23.507431030273438	-0.1502660883108035
-13.065863609313965	-16.964441299438477	-0.1680882888003543
-12.31225872039795	-13.076072692871094	-0.1483532398525857
4.528265953063965	28.524580001831055	-0.4752216528296727
7.5603227615356445	20.204505920410156	0.16477844762668709
13.089188575744629	-27.06296730041504	-0.3708603375335875
-19.560640335083008	3.6048409938812256	-0.2390891084703181
-11.981919288635254	8.172204971313477	-0.2954514846392876
-15.108874320983887	20.885892868041992	-0.7566946578266284
-0.19083739817142487	21.400781631469727	-0.3128381353624449
-10.700824737548828	19.929248809814453	-0.0633744029827151
37.63798141479492	-13.307701110839844	0.053539170161011285
46.30801773071289	-10.373366355895996	0.14720894003086238
5.150651931762695	5.915675163269043	-0.16722164652026064
8.091257095336914	13.754958152770996	-0.2709839807812462
-2.861025810241699	7.800570011138916	-0.4374503428169475
-14.140996932983398	38.46649169921875	0.8694903772207102
-3.443434715270996	11.116130828857422	-0.3666600268670665
-16.31946563720703	-6.047255039215088	-0.3282889108416881
-10.287015914916992	4.7474164962768555	-0.2428053947595484
5.486157417297363	20.9897403717041	0.2231103881661044
2.4748454093933105	-5.915218830108643	-0.3672563558077322
-13.528314590454102	-4.528824806213379	-0.028261618960593
0.3065495193004608	14.313971519470215	-0.3758571148257244
16.10630989074707	-28.292015075683594	-0.40282743674722254
-17.27216911315918	12.033523559570312	-0.3578426900686845
3.0581893920898438	-33.861690521240234	-0.4558212716536351
38.264427185058594	-23.25973129272461	-0.4698915176184002
9.130203247070312	13.30974006652832	-0.11028034087333538
-11.919350624084473	-1.2113584280014038	-0.2783190810751528
-34.876060485839844	6.847525596618652	-0.2648342658141671
-14.524728775024414	-9.795221328735352	-0.06506965088162303
33.0745849609375	-20.311304092407227	-0.1672531063150509
-1.8313180208206177	20.752073287963867	-0.3388370032176129
-10.215880393981934	17.11517906188965	-0.21713005348219308
-3.8128304481506348	7.510664463043213	-0.5101390049454333
9.963037490844727	17.95457649230957	-0.4336768478915305
17.353302001953125	9.06869125366211	-0.42508082923036455
-14.528624534606934	-5.666107654571533	-0.3158501273772505
-20.483312606811523	7.844551086425781	-0.432295953199936
50.327701568603516	-22.5665283203125	0.04794353044256278
-6.1580634117126465	16.072532653808594	-0.09344237293692026
38.336544036865234	-22.197372436523438	-0.5714568626288914
38.40775680541992	-25.253040313720703	-0.5592865239945212
15.516008377075195	-29.65835952758789	-0.6681831828387877
10.24077320098877	6.797059059143066	-0.4218764795298116
-15.05093765258789	36.65312576293945	-0.8072944110628011
-7.593682765960693	9.875954627990723	-0.3211122731390653
16.870141983032227	8.292264938354492	-0.35113300000827513
-6.808874130249023	14.780041694641113	-0.3593117124906535
-4.2991180419921875	14.149162292480469	-0.2485919985289771
-8.677523612976074	19.78199005126953	-0.014844323930530659
-21.38990020751953	0.774550199508667	-0.059471307389564965
1.257644534111023	16.954875946044922	-0.0019027499868204754
-15.561873435974121	21.61793327331543	-0.8227999004402693
-16.662370681762695	36.31157684326172	-0.7882322230003707
46.656044006347656	-12.409773826599121	-0.7957890378488042
-24.68178367614746	-0.42105934023857117	-0.220583103037078
-13.795567512512207	12.249539375305176	-0.3948046020703673
51.14716339111328	-22.492393493652344	0.20478101169681734
17.74863052368164	4.728398323059082	-0.3286050480964721
26.664548873901367	-31.194284439086914	-0.6380595939742426
-10.211859703063965	-2.6295220851898193	-0.3959498716382345
39.72235870361328	-20.307891845703125	-0.23940545485485265
32.34724426269531	-25.015859603881836	0.267991918364645
-20.216096878051758	10.970844268798828	-0.3533275901230461
-19.538644790649414	-6.0241169929504395	-0.6823563592118735
-12.618273735046387	7.059598922729492	-0.4995825590616081
3.24478816986084	18.167081832885742	-0.11067892150743573
22.9643497467041	-27.14067840576172	-0.921008155974928
14.779207229614258	-25.72659683227539	-0.4867151738237631
3.6172780990600586	15.080221176147461	0.16775049351974342
-13.184438705444336	10.17600154876709	-0.3465825859792479
-0.610924243927002	6.364346981048584	-0.3591333036081979
5.620696067810059	19.84916877746582	0.0277536856292574
-13.67227840423584	-4.247780799865723	-0.33453548899997804
3.182020664215088	-11.229087829589844	0.37238023374009604
51.72362518310547	-22.3963565826416	-0.030851013047977487
9.85644245147705	6.486029624938965	-0.2796531891426852
1.9986393451690674	-5.975639820098877	-0.3963101637330763
-20.502138137817383	6.084962368011475	-0.25939265009382273
1.6406418085098267	21.594072341918945	0.4721936697767654
-30.212791442871094	0.956023633480072	-0.1548335613391424
-9.783345222473145	18.222091674804688	-0.03690693167135591
33.51103591918945	-21.885009765625	0.036439915404946434
14.683100700378418	6.630030632019043	-0.23979249583505985
17.80481719970703	-25.35283851623535	-0.2898933461091444
-13.86376953125	12.641425132751465	-0.2724860201621245
-8.906067848205566	9.460356712341309	-0.3025925265266705
19.339540481567383	-27.837793350219727	-0.6949426359278118
-5.58217716217041	14.984945297241211	-0.2640656620979433
20.92868995666504	-12.841856002807617	0.09394086852628387
-20.84614372253418	5.049644947052002	-0.4557138108667758
11.472763061523438	-25.34329605102539	-0.4802314679131755
8.684381484985352	-23.0762996673584	-0.3036896462225387
47.822669982910156	-19.795358657836914	-0.17821732437583584
52.23262405395508	-22.80476951599121	-0.03917531832871474
10.984989166259766	-23.25343894958496	-0.4602152164122208
39.124629974365234	-22.790910720825195	-0.5305496403627415
-12.390288352966309	29.421518325805664	-0.26313062918719066
-5.791876316070557	-4.850669860839844	-0.4252345466400931
-20.681133270263672	3.2434566020965576	-0.11629561413440945
2.761880874633789	17.53249168395996	-0.23593908550956866
3.7878334522247314	0.5209721922874451	-0.4069576121965504
13.61082649230957	-19.904539108276367	0.3362526275235137
46.436798095703125	-10.987360954284668	-0.3627364616367468
-17.356470108032227	-2.0526201725006104	-0.2352932728132749
-12.517349243164062	18.622900009155273	0.1153317031077312
-10.78988265991211	3.1934714317321777	-0.07374950284854663
-15.60322093963623	-14.80664348602295	0.2969517281695073
-13.892781257629395	24.729223251342773	0.0415752805466983
17.430469512939453	-33.27995300292969	-0.5306562789115679
1.2830729484558105	25.899234771728516	-0.5693167808493104
46.6598014831543	-12.456232070922852	-0.5336677527898099
3.3201444149017334	11.955671310424805	-0.30383403502798284
15.009892463684082	-25.07176399230957	-0.31691442761437594
-19.69936752319336	-23.613643646240234	-0.3497344794744797
39.369441986083984	-21.828168869018555	-0.5558875949358549
13.659111976623535	-28.944591522216797	-0.34512151237113226
36.73691940307617	-21.496368408203125	-0.4410833267948276
15.769157409667969	-25.979286193847656	-0.5215952576375126
30.87807846069336	5.387917518615723	-0.6644085086865632
-8.609636306762695	-14.29277515411377	-0.3281376935323685
-12.14499568939209	-2.1533305644989014	0.01788291124750457
5.61735200881958	33.878055572509766	-0.301423851631973
-12.845917701721191	16.672636032104492	-0.4711413293197134
-15.349493980407715	-14.053230285644531	-0.22597385509912365
20.742191314697266	-20.900997161865234	-0.3679456615574149
-14.097372055053711	-7.012927055358887	-0.16965145019827307
19.35382080078125	7.96843147277832	-0.2372955170328037
-7.243348121643066	24.115966796875	-0.22362032571872692
-20.284626007080078	-2.7847511768341064	-0.04701050552174214
40.005950927734375	-22.790563583374023	-0.24875013613183056
26.5447998046875	-24.300922393798828	-0.1982146193099042
-5.716544151306152	23.361751556396484	-0.13619310688102296
-30.853647232055664	27.309839248657227	-0.9731075236843598
52.95072555541992	-22.49047088623047	-0.1677742711967976
16.029001235961914	-30.43630027770996	-0.4460950596755977
12.887375831604004	-23.18254852294922	-0.7590492558821865
-0.8594992160797119	-11.573275566101074	0.3345438003434167
-1.7069278955459595	14.557862281799316	-0.26682400271339624
2.79506516456604	-5.925631046295166	0.037583715421217634
-23.978715896606445	-1.029150366783142	-0.2899391704377114
-22.777469635009766	3.145418405532837	-0.4544782268044927
0.8953961133956909	11.041515350341797	-0.751003552793766
12.815638542175293	-10.756669998168945	0.5131229115316934
40.80146408081055	-20.929058074951172	-0.2601625526648734
9.689457893371582	-15.41258716583252	0.5428440962356784
-11.046838760375977	-10.60597038269043	-0.43179395673748105
-25.453432083129883	-21.870628356933594	-0.6613103708417096
2.2390151023864746	7.842594146728516	0.03454326202283773
19.053709030151367	-25.528907775878906	-0.2684733310058241
13.509507179260254	-27.661441802978516	-0.18900131259961944
19.166152954101562	6.4254302978515625	-0.4136240443035731
-5.7580885887146	4.141325950622559	-0.2502353038063342
-2.62357497215271	15.024487495422363	-0.03650258799667768
14.571659088134766	-31.32969856262207	-0.6809731154177504
-9.817473411560059	-6.816987991333008	0.3056310219437175
40.657936096191406	-18.500810623168945	-0.3386873601031737
13.942702293395996	5.927590847015381	-0.16912420687831414
-14.737504959106445	3.861405372619629	-0.3194092260334139
-4.156062602996826	6.981613636016846	-0.2589879012478196
13.417617797851562	7.9514079093933105	-0.09231176929535218
-9.268329620361328	-23.59267807006836	-0.2345970630433133
20.917062759399414	-7.342236042022705	-0.3643657308735296
22.3071346282959	-3.416022300720215	-0.5044133240505956
0.49559128284454346	18.40151596069336	-0.09847330543081106
-11.128807067871094	17.06764793395996	-0.4800091625379098
13.371328353881836	-21.028568267822266	-0.023395481650505395
7.520298004150391	6.942262649536133	-0.28728152452308114
19.387937545776367	-19.72804832458496	-0.22851714174450416
-11.378829956054688	-8.566977500915527	-0.0371445244589196
-4.183215618133545	-22.629037857055664	-0.5167301448813525
-14.896011352539062	-10.115263938903809	-0.2883730371707164
-4.865502834320068	-11.208669662475586	-0.2950451541398018
-11.021988868713379	9.28236198425293	-0.458133320788062
-14.345170974731445	37.720054626464844	0.9230477995992244
11.285968780517578	6.382793426513672	-0.28792729900711217
17.857622146606445	-2.283820152282715	0.05067599253853165
-21.962337493896484	8.672098159790039	-0.6513787894827598
-0.9599119424819946	35.73706817626953	0.10237625173763257
3.1597707271575928	14.427669525146484	0.17870481816748018
49.72908020019531	-22.731037139892578	-0.08704130803161918
-7.549639701843262	22.726581573486328	-0.2363693682136344
-8.529669761657715	-0.1744542270898819	-0.20376398307442056
11.204301834106445	-28.39471435546875	-0.6315314803933693
23.481637954711914	14.689350128173828	-0.2951603687614269
-3.481992721557617	11.580815315246582	-0.5082194420636761
5.948671340942383	5.403805255889893	-0.12025005489141467
30.808364868164062	5.1433844566345215	-0.6283530543651633
16.651063919067383	6.245380878448486	-0.03057807628163921
40.91667556762695	-19.568063735961914	-0.03033539484322648
9.257856369018555	24.530658721923828	-0.3452915381201712
-1.7364308834075928	22.475963592529297	-0.3912588008387174
-15.67642879486084	5.581727981567383	-0.4472336145071032
18.21579933166504	-24.188819885253906	-0.19569088153577485
14.14138126373291	0.06373289972543716	0.11576133836791258
11.821950912475586	28.64656639099121	0.07255790581566053
41.438072204589844	-21.951770782470703	-0.3167749154281105
40.226810455322266	-22.04764747619629	-0.4201935031840889
-18.696338653564453	-24.608802795410156	-0.3229300810392299
-28.323965072631836	-15.630481719970703	-0.531147449888983
-5.7025299072265625	-16.381362915039062	-0.1455312954556553
41.150665283203125	-17.499109268188477	-0.15792802949048002
-14.24906063079834	18.083595275878906	-0.2237434584146755
-9.67104434967041	37.54058074951172	-0.9889145785714504
-23.081602096557617	36.83690643310547	-0.02231791361268614
-25.5202579498291	-5.885010242462158	-0.16454982974237722
3.8570737838745117	-15.282063484191895	-0.09960729887266999
16.05949592590332	-12.430253982543945	0.25876948029740865
-14.403573989868164	8.40982437133789	-0.3914798823129024
31.561376571655273	-20.666927337646484	-0.7452126803108712
-21.562402725219727	6.177372932434082	-0.3099398476120104
-15.216777801513672	1.5471997261047363	-0.8569303387605745
53.28067398071289	-23.231645584106445	-0.2360542777377815
29.437288284301758	-27.33649444580078	-0.30362436642963225
-33.83293533325195	-18.175968170166016	0.18655396809169328
-7.826449871063232	20.084693908691406	0.13142756318609247
-9.438467025756836	6.462388038635254	-0.5499730185796763
-1.1383492946624756	17.388259887695312	-0.2940555094928026
-10.198914527893066	24.858293533325195	-0.2590376881740953
17.329099655151367	-29.563152313232422	-0.8422468901985565
13.134191513061523	3.3331007957458496	-0.3078409497824223
4.491748809814453	19.407732009887695	-0.3185532888969612
4.488514423370361	28.532093048095703	-0.5135759494427644
-36.3033447265625	-6.497530937194824	0.11312284856036656
-29.145153045654297	28.693052291870117	-0.7335879830535234
-20.690921783447266	9.96546745300293	-0.4844636160680146
-35.97895431518555	3.919567584991455	-0.905997779920064
-26.603498458862305	8.074551582336426	-0.012963039252956759
-22.282428741455078	12.034380912780762	-0.7687389412304001
3.3862764835357666	-9.944719314575195	0.0673832579657806
25.92255401611328	-5.97101354598999	-0.4522704920367253
11.401413917541504	-21.1180362701416	-0.1064596963306764
-1.5762183666229248	14.064842224121094	-0.2739970520813056
0.14328274130821228	6.977901935577393	0.08094409402022062
13.292840957641602	-3.892686128616333	-0.2734700574416303
-12.494815826416016	-13.612101554870605	-0.3154810454335352
-6.954965114593506	8.273898124694824	-0.29314200103600635
-7.143779754638672	6.600769519805908	-0.21715360544664605
-2.69397234916687	40.08872604370117	0.4187031476971533
-23.61335563659668	-3.2610034942626953	-0.032873588169558585
3.0894699096679688	-37.84158706665039	-0.5436317716948156
15.534829139709473	-22.539962768554688	-0.43577508497874856
-7.1195292472839355	15.79385757446289	-0.2776365661792534
-15.455779075622559	14.675069808959961	-0.4222904558985265
-5.7400431632995605	-34.50325393676758	-0.17993118595146165
18.774978637695312	7.581939220428467	0.16255104609349388
-4.196934700012207	-22.636775970458984	-0.2720584110914342
-31.994308471679688	9.62265396118164	0.006790215345143786
-28.740896224975586	-10.821322441101074	-0.4500740048866984
9.263957977294922	5.788223743438721	-0.13599817891507773
-7.786014080047607	-28.843040466308594	-0.11736650277298913
-3.5936965942382812	2.172389507293701	-0.29747508483551954
-12.350979804992676	7.764928817749023	-0.2345384246997644
40.223995208740234	-24.558626174926758	-0.19387329186003027
-10.799928665161133	12.877330780029297	0.059988119509486175
50.113834381103516	-18.66728401184082	-0.1991000411531454
-30.872661590576172	13.768821716308594	-0.3244140887312159
-15.343671798706055	33.759735107421875	-0.9347848169616432
-0.6505414843559265	-32.685462951660156	-0.3745111035227721
-0.8627804517745972	-13.534075736999512	-0.18929286378347626
-30.485469818115234	6.00127649307251	-0.14933307576752844
13.210736274719238	-32.837154388427734	-0.1689286477696671
5.466546058654785	-6.822218894958496	-0.25699136208723383
49.14385986328125	-18.340492248535156	-0.07534273373314716
-26.95652961730957	21.347753524780273	-0.10290977409205324
-12.060834884643555	-5.89982795715332	-0.2255910648924812
-10.636727333068848	15.490272521972656	-0.2549830751722649
16.682783126831055	3.872305154800415	-0.32111754538116594
38.454994201660156	-14.990015983581543	-0.3952728253658876
-11.514729499816895	15.189295768737793	0.0181786559678644
20.911052703857422	-12.886835098266602	0.16174902343735986
-3.7206485271453857	27.85945701599121	-0.2409954716553728
49.598480224609375	-19.112335205078125	-0.07025056536485656
42.169551849365234	-19.635028839111328	0.09991066306957117
41.95441818237305	-20.99360466003418	-0.1485269490564922
-10.919130325317383	10.39157772064209	-0.34583411982799644
-23.19593048095703	9.59050178527832	-0.4004582214199676
15.399555206298828	-31.806800842285156	-0.8323551796750411
42.37752151489258	-21.80824851989746	-0.2420394984268057
12.835071563720703	-11.332350730895996	0.4639314236010714
41.81573486328125	-20.303064346313477	0.06874061483474783
-0.9660825133323669	-6.800665855407715	-0.2448250389554634
15.535696983337402	13.14121150970459	-0.4565613035461686
6.684746742248535	-19.111209869384766	-0.951935222790235
-13.40617847442627	14.264833450317383	-0.19961958069166705
41.60417175292969	-18.334665298461914	-0.4050510988819589
-30.87578582763672	13.819880485534668	-0.23590341854004546
-19.408309936523438	-9.427186965942383	-0.2938116202074469
-34.974300384521484	6.465373516082764	-0.0978164147499334
-0.5654770731925964	-8.162814140319824	-0.14263130306043376
-21.281251907348633	-7.165153503417969	-0.16371514924995165
-14.08004379272461	-27.217798233032227	0.3296610113051025
-32.43708038330078	-12.37064266204834	0.3212443857796781
-17.50070571899414	17.054845809936523	-0.2884027677851299
-2.7451846599578857	20.888221740722656	-0.24524600390562185
-25.152023315429688	4.885769367218018	-0.2192644404706741
11.36803913116455	18.868576049804688	-0.4854885865380865
-3.970247507095337	-36.21819305419922	-0.8706796027268415
-15.9067964553833	-15.785722732543945	-0.5955131321111341
-28.42426109313965	1.0589959621429443	0.32526249005502
-4.518640995025635	15.972040176391602	-0.19629635762120565
9.670974731445312	-24.502920150756836	0.4028423979295381
-37.04035949707031	-3.847538471221924	0.06658794302541987
-23.59693145751953	-14.010099411010742	0.06608893908651182
-10.238384246826172	-41.75642013549805	-1.1427724094095484
-17.682279586791992	-19.629222869873047	0.4442502578044709
51.062782287597656	-19.217453002929688	-0.14446662643470584
-0.6604272127151489	-4.5491228103637695	-0.4277580727845959
-37.00905227661133	8.521208763122559	-0.3060289537972995
-7.991128921508789	16.346271514892578	-0.2480781010373901
-9.648571968078613	0.8186517357826233	-0.5922857556818831
2.6172423362731934	-20.43321990966797	0.19620730351157187
42.71576690673828	-18.07991600036621	-0.37332594523977897
20.707542419433594	6.0404839515686035	0.08898215648538707
31.116971969604492	8.014851570129395	0.0995306146879065
3.7234811782836914	6.340029239654541	-0.16684050187954666
17.100849151611328	-27.15474510192871	-0.5008114414903271
0.7405781149864197	-19.903615951538086	-0.220925403347633
32.232295989990234	-25.26870346069336	1.1203841211446226
49.64625930786133	-17.770837783813477	-0.2112207169643799
-19.887737274169922	22.982196807861328	-0.250785240476448
-36.465152740478516	14.819786071777344	0.2131584153306396
-9.158342361450195	16.069429397583008	-0.5454168484875208
-4.0510149002075195	-31.592857360839844	-0.6003302496094188
16.339405059814453	17.570415496826172	0.3771217677732217
-0.6847944259643555	-32.731258392333984	-0.6668062426709244
39.56293869018555	-5.650542736053467	-0.6485752759910404
13.080988883972168	-34.48992156982422	-0.03518089857101669
-4.743919372558594	-11.198844909667969	0.06401048431388581
-20.29323387145996	29.453407287597656	-0.5046311288734843
-23.748281478881836	0.6686738133430481	-0.13258726726655
-32.06105422973633	-12.426361083984375	0.4888227635702666
-16.69622039794922	19.85140609741211	0.4864527979693293
-10.202086448669434	42.23419952392578	0.8675730287710972
-5.284715175628662	-37.18223190307617	-0.1329499636515404
-6.937222003936768	-5.753377437591553	-0.3263427198664391
4.958794116973877	10.737201690673828	-0.3190880994823908
-26.022607803344727	14.20625114440918	0.4442279760887678
2.208052635192871	-37.54654312133789	-0.3382906079796953
-30.261016845703125	0.79035484790802	-0.1403319099784851
0.8700728416442871	-2.288318395614624	-0.2226481267882877
-7.47018575668335	10.41282844543457	-0.3307207128658965
-10.887970924377441	22.872751235961914	0.11082794469739156
2.9094905853271484	-33.88717269897461	-0.4707497503048399
14.50871753692627	-15.07848072052002	-0.20268135088547026
-33.90777587890625	-18.295909881591797	-0.09144117787209616
50.38043975830078	-19.472795486450195	-0.02447879516116052
16.85350227355957	-26.441335678100586	-0.3787317498220412
-16.996788024902344	0.7637848258018494	0.21684615012828834
4.747891426086426	10.594156265258789	-0.4575644158857605
-11.848382949829102	18.72130584716797	-0.10207802809390333
12.69614028930664	-30.01110076904297	-0.3693999973171396
-3.633054733276367	26.702564239501953	-0.2804544764933871
-42.36239242553711	-0.5962657332420349	-0.5995803602308077
53.9006233215332	-22.60772132873535	-0.25327519684428124
16.963058471679688	-21.118513107299805	0.4199532803410928
-14.391651153564453	-2.2418832778930664	-0.4293673412371997
50.64605712890625	-18.35279083251953	-0.10506380432230854
12.617827415466309	23.16191291809082	-0.7686198465270588
-5.696417331695557	23.689456939697266	-0.16912842471267975
-23.652889251708984	24.88820457458496	-0.0905505519473534
-5.38713264465332	18.9742488861084	-0.3824969858211165
23.09873390197754	14.989858627319336	0.5154793668699924
42.923858642578125	-20.925838470458984	-0.22626969071807704
0.001342002535238862	2.652649164199829	-0.4942588636885194
-1.8417969942092896	-15.17764663696289	-0.3429229609221364
3.7658231258392334	-0.13726814091205597	-0.2377251571064885
-26.18923568725586	-21.1378116607666	-0.5058184081616945
-9.34408187866211	4.774162292480469	-0.2417002949529332
51.39948654174805	-17.990636825561523	-0.19513443166072067
-0.4163646399974823	34.83543395996094	0.15432866299442224
12.749611854553223	-16.95376205444336	-0.1242282465836442
-1.292665958404541	5.663978576660156	-0.3284914497587961
50.82482147216797	-17.606409072875977	-0.13426761064168433
-2.56951904296875	3.265658378601074	-0.3725833814014845
-13.385396003723145	-7.581347465515137	-0.003779649908885125
17.370634078979492	-40.05229949951172	0.12427452540793735
-19.066551208496094	1.6367777585983276	-0.17911274173444172
-8.352394104003906	21.60660171508789	-0.6181922591978113
-20.8917236328125	-25.450546264648438	-0.0955401077735034
3.4390206336975098	-37.83273696899414	-0.3861003493436028
-7.071773529052734	28.366744995117188	0.4707596179404906
-1.2559313774108887	21.600845336914062	-0.4894107333345253
51.586273193359375	-18.679616928100586	-0.1478389239067085
-13.84901237487793	21.427005767822266	-0.12906194323022888
-11.537893295288086	20.488636016845703	0.4125307107497885
16.547475814819336	17.4517822265625	0.4547576200584849
-17.62919807434082	-19.723466873168945	-0.10468396384945496
50.205448150634766	-17.37798309326172	-0.2251172995977969
6.395351409912109	12.903534889221191	-0.11640046998788113
19.364002227783203	2.6279091835021973	-0.0818222925489311
11.922968864440918	-11.781455993652344	-0.18345662358402307
-6.845303535461426	0.16384007036685944	-0.15747640265533874
4.890407085418701	9.974946975708008	-0.3310384887073051
25.44670295715332	-15.434674263000488	-0.9137858983822078
0.03454603999853134	-0.31732210516929626	0.010917617979809882
18.50065803527832	-17.668115615844727	-0.15844547419214666
15.804038047790527	-24.180917739868164	-0.14945295910002418
-22.87541961669922	12.113597869873047	-0.8713637167754482
-36.47663497924805	-6.776576995849609	0.2943590270289308
43.16451644897461	-20.067739486694336	-0.36145971310676656
-30.87366485595703	27.287675857543945	-0.9008889701266358
-2.1661837100982666	-28.172828674316406	-0.17687338374053674
8.390350341796875	3.065688371658325	-0.2239756588988752
-15.654714584350586	15.356175422668457	-0.1030464748925801
-8.344738006591797	-27.495983123779297	0.0162585163033104
43.72812271118164	-21.115497589111328	-0.2743764988560821
0.15090036392211914	-41.03730773925781	-0.19940573062728573
2.909482002258301	24.107973098754883	-0.13850183018158385
-8.591434478759766	-21.877025604248047	-0.24336166024532896
29.442277908325195	-27.347604751586914	-0.27874903885536345
-0.7962121963500977	-25.228761672973633	-0.08421317003998484
12.737872123718262	-3.6074771881103516	-0.19369733295202887
42.97230911254883	-19.31946563720703	-0.4629558422926855
26.15822982788086	-24.931720733642578	0.04718973897716554
-23.235673904418945	-15.374737739562988	-0.6254167229378538
-9.014694213867188	23.467790603637695	-0.28368309380637463
4.104359149932861	-2.9048092365264893	-0.13599695315394988
-19.7760009765625	16.235057830810547	-0.4751029277537888
-25.01424217224121	13.607861518859863	-0.6253709473249668
-22.8220157623291	20.02080726623535	-0.299061580760394
24.183406829833984	-16.147727966308594	-0.2380208034739001
6.266088008880615	0.931445837020874	0.12679480540810084
-22.692676544189453	14.612821578979492	-0.3761319906952153
21.330537796020508	5.922402858734131	-0.19210593420874564
0.11235423386096954	-41.00047302246094	-0.3984230861614113
17.0216064453125	-3.1597423553466797	-0.25051950708206183
-5.534587383270264	-36.81553268432617	-0.4578505385015605
1.7015941143035889	20.169761657714844	-0.21979025415093872
-2.2851977348327637	-31.827144622802734	-0.3397333004429698
19.0205020904541	33.32333755493164	0.29948513614902245
-19.727792739868164	-13.770291328430176	0.1037922613995769
38.86124801635742	-15.5277738571167	-0.2742747965587872
-7.837792873382568	-19.157819747924805	-0.254978736890494
-16.956968307495117	7.20025634765625	-0.14802919811019485
-4.100257873535156	16.326419830322266	-0.5875608629118406
15.1397066116333	-7.279668807983398	-0.7871814606811006
15.167672157287598	8.145415306091309	-0.6913634404320397
-6.30831241607666	24.652191162109375	-0.03596619335349503
-7.795350551605225	-19.123594284057617	0.2392380680164821
31.434782028198242	12.319055557250977	-0.2850977050937799
-6.906096458435059	2.2424163818359375	-0.2038521456876449
20.00493049621582	-18.803524017333984	-0.3949898596583083
-5.806517124176025	-3.9068667888641357	-0.5589534093239589
-15.147895812988281	-10.297636032104492	-0.4378938934841312
-33.46122360229492	-4.630814075469971	0.031156940553380537
-13.498886108398438	14.225691795349121	-0.2483018300122298
20.930051803588867	-7.436917781829834	-0.5151828282799713
-6.531191349029541	-7.94611120223999	-0.06834155335924885
30.100418090820312	-11.412156105041504	0.05744660309125781
-3.4766499996185303	26.130451202392578	-0.3553783683203504
36.8150634765625	-11.87874698638916	-0.6586646575450958
-4.343477249145508	21.20250129699707	-0.3352749202424831
-4.1308722496032715	-36.2342414855957	-0.4046453298252311
0.8114649653434753	-13.226780891418457	0.1497718266222831
24.183643341064453	14.118415832519531	0.08822261377160974
24.86328125	0.6047557592391968	-0.1423110793748122
15.389860153198242	17.965749740600586	0.5564592272179921
25.33254051208496	0.07778816670179367	0.011705171528048005
31.182771682739258	7.948050498962402	-0.06349661951065577
-10.225053787231445	42.2789192199707	-0.5583743701716316
-11.943351745605469	-19.84315299987793	-0.2762185514494264
-2.86152720451355	-4.204512596130371	-0.4985973568461883
-2.539013624191284	-0.31620514392852783	-0.2180784636727103
-3.049342155456543	25.342369079589844	-0.1590093271973723
15.228816032409668	-15.971442222595215	-0.517429671751115
-2.7533349990844727	-5.227412700653076	-0.4423142068512047
24.47625160217285	-21.329381942749023	-0.4240435858961704
11.93940544128418	19.12861442565918	0.6870049032074387
-10.448187828063965	19.586286544799805	-0.0813136723710328
17.32573699951172	19.842819213867188	0.2907765160326543
8.98525619506836	-36.40817642211914	-0.30345689347096083
-5.988346576690674	22.613143920898438	-0.3777873392318489
43.92336654663086	-20.282140731811523	-0.3424898994835389
-9.649812698364258	0.5406683087348938	-0.7494243306836551
11.060620307922363	9.062493324279785	-0.672367052722919
-26.62099266052246	-3.405297040939331	-0.4079631915691503
20.3136043548584	-11.032474517822266	-0.4171492608731551
7.075019359588623	-1.5821778774261475	-0.02381257152628384
10.918814659118652	-29.854860305786133	-0.01046761972206675
-28.309598922729492	-15.517725944519043	-0.5030113467164044
6.270125865936279	-26.852357864379883	0.012428762896981143
9.453546524047852	7.647952079772949	-0.40127456552913016
6.960799217224121	-4.664544582366943	0.02900600757501672
-11.45265007019043	28.160058975219727	-0.4134369440668845
-2.4131104946136475	30.682676315307617	-0.7759403572891567
-18.023527145385742	-2.714655876159668	-0.11281599556758505
17.829267501831055	-19.442258834838867	-0.048478956785116815
-35.1475944519043	-0.7269353866577148	-0.1655077790926276
54.021568298339844	-23.43170166015625	-0.2033561515305604
22.229705810546875	-31.295917510986328	0.10977224940337454
-7.708861351013184	38.954837799072266	-0.0509670275919232
-4.86320686340332	10.501551628112793	-0.4087481763827619
3.832968235015869	26.579490661621094	-0.2355438534310893
-1.7692126035690308	-14.970941543579102	0.09213077239802107
-7.718794345855713	13.433469772338867	-0.10097493539080313
-35.05622482299805	-0.8593924045562744	-0.4845701409296497
-34.42935562133789	22.085046768188477	0.194377596987118
9.018780708312988	-12.798409461975098	-0.8705709478500314
10.221092224121094	-25.42993927001953	-0.03702605757376335
-9.623588562011719	26.154417037963867	-0.7329762367286173
15.233659744262695	-11.688104629516602	0.22230912684924686
17.07793426513672	7.056562900543213	0.363276333890129
6.566550254821777	-29.474267959594727	-1.1868763479998343
19.483932495117188	-20.64525604248047	0.0273531821914721
-4.571588039398193	-6.6275248527526855	-0.4255214620416399
22.09954071044922	14.107163429260254	-0.27130124881050915
9.905319213867188	-6.272815227508545	0.2875379696673094
-12.572089195251465	5.3910722732543945	0.05087927106825183
-1.747613787651062	19.381704330444336	-0.3130823233399949
-1.7355008125305176	3.5423147678375244	-0.6624661291064309
-34.3956184387207	-19.05628776550293	0.5339170496258775
0.952012300491333	-41.46730041503906	-0.655080995285401
-13.22876262664795	10.139917373657227	-0.0998968001690644
5.042613506317139	39.27473831176758	-0.519580015410769
-23.92527198791504	15.804305076599121	-0.13078009641014984
-12.299983024597168	-10.734417915344238	0.3067487770350042
-4.683540344238281	-13.209500312805176	0.2191496960832882
10.82351303100586	-19.170236587524414	-0.04920318065541273
-26.044214248657227	-2.3090128898620605	-0.22367846627065727
19.20106315612793	33.28327560424805	0.28412350508078804
-16.173748016357422	23.33941078186035	1.443494665814884
-13.733294486999512	24.65986442565918	0.2484029353062473
-21.06923484802246	-0.38518670201301575	-0.08208292887669008
8.288467407226562	2.449045181274414	-0.6504645780458155
25.7806339263916	-25.186948776245117	-0.06526699948005983
11.988590240478516	28.56201171875	0.0810236424465712
-14.06947135925293	-12.10598087310791	0.013072749999918636
-5.690707683563232	-34.55996322631836	-0.3836683429008612
-20.010908126831055	2.041536331176758	0.3022123900755619
3.6077895164489746	-8.944011688232422	-0.4224027194582911
-0.07779743522405624	-19.227108001708984	-0.29360825059655443
-7.314404010772705	17.875530242919922	-0.3367553776992733
-4.764588832855225	24.539196014404297	-0.1468210716538843
18.27447509765625	-25.266653060913086	-0.5079684339639216
10.149598121643066	13.61997127532959	0.21442025455118024
31.735532760620117	-19.774404525756836	-0.3103785855379749
5.721714973449707	34.138038635253906	-0.1955001674072302
26.064725875854492	-5.528155326843262	-0.13041717699902114
43.8390007019043	-19.363155364990234	-0.2393696424015303
-25.083820343017578	4.7498650550842285	-0.13512062325757618
-34.63631057739258	7.334489822387695	-0.2838434632498163
43.57398223876953	-18.652225494384766	-0.2399833990816909
17.09916877746582	-40.07508850097656	-0.4794941393790329
2.400862216949463	-39.99454879760742	-0.6812488773064815
-8.660514831542969	-25.943281173706055	-0.25835224685851826
0.9726904630661011	15.061296463012695	-0.15064510341147322
-29.713665008544922	5.130119800567627	0.8517673761134418
-2.6513895988464355	-24.548185348510742	-0.07112868716279644
-29.69001007080078	-8.135520935058594	-0.5690558117400857
6.288510799407959	8.072456359863281	-0.5592601607628136
-4.230621337890625	2.76265811920166	-0.31833379254442234
-9.045610427856445	40.04032897949219	0.7898250895754731
-2.493107795715332	9.374333381652832	0.4907292031591664
9.758666038513184	-15.605045318603516	0.37170831346554456
-20.40461540222168	29.484302520751953	-0.4012592886807112
-17.11557960510254	22.05952262878418	0.3407192467589451
31.293115615844727	9.089081764221191	0.4604798735106286
18.28700065612793	-21.76714515686035	-0.02722102269986389
18.438411712646484	6.968931674957275	0.24236151626760397
-15.788985252380371	34.62059783935547	-0.9544559917918192
-34.43202209472656	22.081096649169922	-0.5824493770326507
-2.7119178771972656	-24.479555130004883	-0.5467799254609665
-9.52232837677002	-23.543676376342773	0.024478338448288933
16.420541763305664	-7.82155704498291	-1.3969998085192326
2.9612886905670166	2.8000540733337402	-0.4390708729460752
-4.220857620239258	-27.007160186767578	0.8676539180678638
32.976646423339844	11.837601661682129	-0.5579589047060902
-5.381463050842285	19.387062072753906	-0.4505664999123941
44.58790588378906	-20.02676010131836	-0.3202982067374733
3.2513320446014404	-11.558517456054688	0.35107206388807416
6.792046546936035	6.876081466674805	-0.12641501722337126
-30.770221710205078	17.91248893737793	0.4501911554687849
3.5910747051239014	-15.159093856811523	-0.5499763299619365
-3.0104756355285645	40.48320007324219	0.4459408584964473
-4.347523212432861	-31.004384994506836	-0.06298791524506106
-18.95008659362793	-24.446184158325195	-0.2084389143887947
-2.39062762260437	30.706016540527344	-0.2723571249834211
-27.149032592773438	-13.520456314086914	0.2529901729375535
-9.46240520477295	-7.902125835418701	0.1040552582092156
10.276322364807129	-0.3443915843963623	-0.2299012384062623
3.075944185256958	-22.373371124267578	-0.21212938980684626
-7.686760902404785	3.706089973449707	-0.33717042707773104
26.529802322387695	-20.31218719482422	-1.2401292243237672
-30.266992568969727	-0.6017431616783142	-0.2276838178879201
24.927255630493164	15.790867805480957	-0.5143877074664621
25.044883728027344	-20.838623046875	-0.6122500371712253
15.261027336120605	-20.673189163208008	0.7503996172558093
-14.874481201171875	18.80328369140625	0.9905749960764572
-22.63346290588379	-33.16001892089844	0.1462925318147998
5.8960862159729	-26.23986053466797	0.08992180512218577
-0.28302183747291565	34.621192932128906	0.052384396911133314
-21.994489669799805	30.0565128326416	0.043926371614162144
14.512842178344727	-24.04112434387207	-0.18802115666513744
-0.23455187678337097	22.83831787109375	-0.3261007250478579
-0.8824450969696045	1.0376518964767456	-0.4285364774089402
0.1312643587589264	23.743896484375	-0.2703645181190931
-13.237545013427734	28.277429580688477	0.2018346365277261
15.116805076599121	-7.236787796020508	-0.2849100566457664
-33.221805572509766	3.137410879135132	-0.1911280727946056
25.744903564453125	-6.549722671508789	-0.4369872420694103
-2.539757251739502	39.83990478515625	0.17146960122743998
11.854365348815918	-12.566510200500488	-0.7072803265902139
-15.096810340881348	13.02938461303711	-0.2907945169960772
-12.6934814453125	-1.1563336849212646	-0.10000148121475463
5.943225383758545	40.12019729614258	-0.3299730429139811
7.67974853515625	14.584744453430176	-0.28738827890855473
52.34416961669922	-12.927019119262695	-0.2526805691943948
-1.0942561626434326	-14.009411811828613	-0.051343761098854176
-19.919801712036133	23.062740325927734	-0.32178227477328314
25.43404769897461	-10.746545791625977	-0.08871392893703926
-17.980722427368164	-9.202240943908691	-0.35903639687271066
-21.782989501953125	29.969646453857422	0.05998322240255805
12.011838912963867	-26.22634506225586	-0.4645244211886113
30.83429527282715	-6.11050271987915	0.3892024065895067
-22.037874221801758	-21.430679321289062	-0.4556341180444508
-18.664958953857422	11.430277824401855	-0.4470756328586449
11.096657752990723	-10.436629295349121	0.22953835113706506
-31.34401512145996	6.47567081451416	-0.6788043730621615
-31.721656799316406	0.7929315567016602	-0.4939580635492488
-8.911964416503906	-5.219573497772217	-0.3819984121815037
4.104369163513184	25.70182991027832	-0.11403496523299758
-28.054492950439453	-3.1485373973846436	-0.5933868427774963
-27.590974807739258	-13.801946640014648	-0.4535028200825126
39.59000778198242	-5.7154107093811035	-0.9147469474594192
-14.725748062133789	-7.696294784545898	1.0041303861123243
-20.119993209838867	-24.588909149169922	-0.01864778158113783
23.82887077331543	-22.639400482177734	0.3735259275170514
-5.094662189483643	-6.1063337326049805	-0.5503244383794775
16.72283935546875	-12.910634994506836	-0.4133628093894723
17.449926376342773	10.378320693969727	0.02727514034407307
-26.6892032623291	7.300928592681885	-0.3763468016127632
39.501102447509766	-5.4598164558410645	0.5659843926192972
-15.486516952514648	-10.249008178710938	-0.3268490220054587
11.202478408813477	3.2987265586853027	1.3945696482807963
7.1732659339904785	-28.944082260131836	-0.5880263268592211
-4.50299596786499	-12.209393501281738	-0.09974757953112733
8.096476554870605	-24.350337982177734	0.4755350074649812
31.837980270385742	-22.141326904296875	-1.0558154861246745
3.529146432876587	-42.877437591552734	-0.7133864595077236
6.958561420440674	-4.658609867095947	0.019967549384122225
-17.12390899658203	3.5360817909240723	-0.3075019180338592
-33.59242248535156	-4.882792949676514	0.1240560655200164
44.771644592285156	-19.232275009155273	-0.3623696049655262
17.64177894592285	-2.282773494720459	0.280302005167867
-26.267297744750977	0.13286033272743225	0.032772415558685104
25.287412643432617	24.813579559326172	0.964653912737298
-3.109132766723633	-2.19006085395813	-0.26935840740622674
2.509674072265625	21.004899978637695	-0.05778933649270796
-6.063802242279053	21.102779388427734	-0.3908771431583379
-18.332624435424805	12.844614028930664	-0.35494365884949625
-7.26686954498291	9.813347816467285	-0.13955644249148685
-10.544611930847168	-42.42917251586914	-1.2023579943484046
-19.29706382751465	18.542078018188477	0.14541115046388606
17.485816955566406	18.73377799987793	0.3641537036475589
25.094331741333008	26.723907470703125	0.18304841105286904
-11.73290729522705	0.41188451647758484	-0.3101867292473208
11.660228729248047	-3.714979648590088	-0.2695321076769562
14.465431213378906	-27.1781063079834	-0.2970679666209609
-10.129463195800781	29.20676040649414	0.043440410067366736
-7.220414161682129	5.004951477050781	-0.2070372000143792
-15.754308700561523	9.762066841125488	-0.07039655838278552
-42.36842346191406	-0.6314758658409119	-0.6130241366661922
-5.768224716186523	12.119285583496094	-0.7330676227415406
-12.814818382263184	30.286849975585938	-0.028344984290085137
-8.694864273071289	38.98666000366211	0.9979677302408826
-16.123247146606445	25.957048416137695	0.0853127581677649
30.845321655273438	-6.103465557098389	-0.285290543435045
-0.8133751153945923	-12.78565502166748	-0.1964316706499239
3.7122304439544678	24.590049743652344	-0.27425906279276624
-9.998605728149414	-13.791918754577637	-0.5189170966083309
-6.40875244140625	28.662460327148438	0.463024288888914
4.108921051025391	-2.897814989089966	0.10401783015304368
6.258824825286865	-18.561819076538086	-0.24980143745395755
-5.502431869506836	5.969457149505615	0.07682845058456379
-10.321864128112793	8.626102447509766	-0.4813640517998583
-1.7577227354049683	-1.5611863136291504	-0.2784629913435096
9.255646705627441	-26.017850875854492	-0.2523216475764658
20.3189754486084	-11.077631950378418	-0.18405305833584745
-24.237333297729492	-23.27776527404785	-0.4455254862659425
-17.495412826538086	-12.325641632080078	-0.4416468196601737
18.10065460205078	-26.705963134765625	0.03893874836415385
-29.0985050201416	28.725635528564453	-0.6604519847499731
-27.621341705322266	17.268966674804688	-0.417014193284444
25.873512268066406	-0.6070404052734375	0.18980483250856867
-10.725384712219238	-23.341331481933594	-0.12559770088125627
0.174536794424057	-36.18768310546875	-0.9450091553308304
12.527127265930176	-13.61490249633789	-0.8573574822177109
24.8348388671875	15.725279808044434	-0.34156002078964354
5.630505084991455	12.046135902404785	-0.5427392957180922
-29.447322845458984	-13.083130836486816	0.02404684653986276
54.53602981567383	-22.882497787475586	-0.3475360514878631
0.9119457602500916	30.426496505737305	-0.5620722473536071
12.74874496459961	11.908368110656738	-0.5764228301514538
-19.269508361816406	17.20674705505371	-0.11037357214019647
1.862226963043213	24.082075119018555	-0.3296688713187337
32.60544204711914	-19.135766983032227	0.3295725298128963
-22.6225528717041	-33.172603607177734	0.0447058383321679
1.4361878633499146	0.1627730131149292	-0.622082087355475
13.40351676940918	-28.79850959777832	-0.08591560283638568
52.4594841003418	-12.186229705810547	-0.5324440833400276
-20.193553924560547	-10.050986289978027	-0.4154348067656217
-7.65170955657959	25.303497314453125	-0.30398574905425874
-4.142124652862549	6.193247318267822	-0.19584259460170286
-9.192448616027832	38.65475082397461	0.8787499859405755
-2.936777353286743	0.0790477767586708	-0.2793662273533643
-10.301268577575684	-5.074727535247803	0.313900364590028
-5.882633686065674	32.91487121582031	-0.6226951032306589
52.56822204589844	-12.332183837890625	-0.3540818373204288
29.938982009887695	-12.033543586730957	0.2670191925498148
18.250911712646484	-15.726125717163086	0.6249116444376754
15.617959022521973	-16.517105102539062	0.5251007609012636
0.09742744266986847	-36.113548278808594	0.14433319569029926
-11.056949615478516	-6.58164644241333	0.014572722698912712
-15.67391300201416	-4.899762153625488	-0.5485745638628883
-23.66427993774414	24.899232864379883	0.12438308721283005
-9.46947193145752	7.975827693939209	0.2908930560010869
-8.063667297363281	-14.700939178466797	-0.5819070625111404
-9.118858337402344	34.822052001953125	-0.9204387570035932
-22.87103843688965	5.280117511749268	-0.4189930086554884
5.146820545196533	39.37724685668945	-0.5057621397021578
-0.16479609906673431	-0.05295049399137497	-0.2512425923730717
-2.3631467819213867	-8.190791130065918	-0.04108808858036032
-19.491769790649414	-17.19891357421875	0.6756013471082029
4.715608596801758	16.944475173950195	-0.06897678030471126
-1.4447004795074463	16.430423736572266	-0.4676620721031127
-25.45061683654785	-6.0295562744140625	-0.09131006601867654
-20.712045669555664	12.160599708557129	-0.41860973247724015
-18.060014724731445	9.161291122436523	-0.7460726609336678
11.062703132629395	38.14670181274414	-0.5949238758718159
-7.601334095001221	-2.968250036239624	-0.1891534951022273
16.245716094970703	-40.244117736816406	-0.6966318907989505
-9.1544828414917	34.978797912597656	-1.0052791555316307
-23.086332321166992	36.83866500854492	0.07542185933058015
9.901467323303223	-6.279215335845947	0.2772143890651719
5.879068851470947	22.457069396972656	0.050710457775226085
-19.09537124633789	6.340275287628174	-0.5280447135159101
5.205862045288086	32.83049774169922	-0.07959601938442354
13.844965934753418	-23.358089447021484	-0.16882124694352624
-16.043344497680664	9.37989616394043	-0.18068598554281198
9.0792236328125	-32.57530975341797	-0.5135880368747843
-18.615983963012695	-17.95201301574707	0.4998440792907496
-2.288461446762085	-8.980101585388184	-0.5452333355127589
0.03687671944499016	20.56838035583496	-0.2333199419623372
-11.368165969848633	-40.78120040893555	-1.145580635633751
37.13307189941406	-12.426243782043457	-0.22645267276705505
0.7302507162094116	-20.057159423828125	-0.3521686203267493
-4.097894191741943	23.116811752319336	-0.4588639323813495
18.154159545898438	21.031511306762695	0.10905468550926847
-5.8461995124816895	32.159183502197266	-0.574399992228171
17.639606475830078	21.35317039489746	-0.707055282537798
-17.104572296142578	7.574071407318115	-0.5100413927709637
-25.6437931060791	11.121261596679688	0.6338177805675751
25.127729415893555	25.929603576660156	0.5831754731117582
-5.563795566558838	17.440229415893555	-0.2774823701628095
-4.0040669441223145	-18.466718673706055	-1.127868788396541
32.57540512084961	-19.109580993652344	0.3700357773372496
-19.561967849731445	16.58857536315918	-0.33276820513587285
-12.612447738647461	5.225161075592041	-0.11911716355302696
-18.557056427001953	-6.700064659118652	0.18677037532676197
20.235034942626953	32.5681266784668	0.6765689277889066
-17.931640625	14.148780822753906	-0.4120992787576439
-22.1398868560791	19.63389778137207	-0.5045769549397584
-25.69329261779785	2.0771498680114746	0.02522809978586912
18.15575408935547	-15.268505096435547	0.4970907818451617
31.905290603637695	-30.694929122924805	-0.8871299208605447
-15.050492286682129	6.024792671203613	-0.04147978810434149
-1.7870643138885498	-27.236583709716797	0.3910721671406719
15.522500991821289	-19.63254165649414	0.10488059941505977
12.551891326904297	33.750118255615234	-0.6355817834674016
5.141506671905518	2.8620903491973877	-0.2704493058794174
-25.676708221435547	2.1548523902893066	0.19161127785330864
-26.28896713256836	-4.225797176361084	0.21155847421644647
3.3680834770202637	-20.595182418823242	0.4450108268762075
-23.622657775878906	-13.853805541992188	0.40877821342091397
39.14908981323242	-15.885250091552734	-0.1733974604161742
-25.230995178222656	-22.091753005981445	-0.5445852864920115
3.6406283378601074	5.010543346405029	0.3301455589947957
16.833044052124023	4.039592742919922	-0.154860661283396
17.169694900512695	25.803539276123047	1.1680951132647293
-7.0439348220825195	-4.799536228179932	-0.14068862727725004
6.919429779052734	-9.30142879486084	-0.4321282599986771
-4.575074672698975	-37.5283203125	-0.3213930044266255
-3.631101608276367	17.685958862304688	-0.3365616722646039
-36.46712112426758	14.811946868896484	-0.17864453894245996
-20.404766082763672	-5.437228679656982	-0.16210364288072868
1.1364444494247437	29.15626335144043	-0.35760366587937514
46.64661407470703	-21.876163482666016	-0.046275996406679766
8.827130317687988	-12.798760414123535	-0.3887111503654919
10.510485649108887	29.512815475463867	0.1639380696635036
-23.78772735595703	7.124974727630615	-0.6881629247582023
1.0909358263015747	29.351388931274414	-0.22737561678618104
-21.410079956054688	-11.255090713500977	-0.9366411239943164
1.3847945928573608	-3.941450357437134	-0.2948303673062185
-8.477638244628906	-2.6958062648773193	-0.3895875054624769
-28.61456871032715	10.887201309204102	0.1610423106162346
-29.357635498046875	-7.190000057220459	0.03856768768858551
-35.540199279785156	4.188258171081543	-0.2218638391761548
-14.25732421875	-27.20579719543457	0.01878016241904815
4.869400501251221	-15.850069046020508	-0.1458610473258598
12.090425491333008	5.014000415802002	-0.5352091844772161
-24.645536422729492	-10.09939956665039	-0.5051001762332767
-21.021482467651367	-25.750259399414062	-0.1368111746658461
19.2320613861084	-26.002431869506836	-0.3136089626604829
-12.57114028930664	-13.876540184020996	-0.4540773657404377
-7.905370235443115	-28.636028289794922	-0.1370577383362899
25.069908142089844	25.223236083984375	1.188268812098514
-9.424851417541504	-3.7417140007019043	-0.3272273097469524
-4.751527309417725	-9.166622161865234	0.17011770455007588
3.415658712387085	-22.52550506591797	-0.15579891551207378
1.609348177909851	-33.893310546875	-0.6692297882786816
-6.869079113006592	-1.652206540107727	-0.17294561720477578
-11.116838455200195	-15.876161575317383	-0.6966649053713591
-3.47872257232666	12.414918899536133	-0.7540808614209179
3.641662359237671	-43.22844696044922	-0.8576027268855825
1.547940731048584	26.387231826782227	-0.6139509019050126
52.284706115722656	-13.134300231933594	-0.16826000525450618
12.901999473571777	-10.240255355834961	0.7732601597917316
-24.427227020263672	16.753705978393555	1.0839485984562027
-12.282459259033203	-37.589927673339844	-0.5691352349849027
9.726568222045898	29.49219512939453	-0.39594936798825664
-26.975963592529297	21.361448287963867	0.10546071473656876
44.414852142333984	-18.374113082885742	-0.2147618891456629
-10.236148834228516	-41.87813949584961	-1.0928415808008878
-12.319859504699707	-37.47417068481445	-0.5578630237009764
54.68154525756836	-23.50762176513672	-0.45988282408106895
-5.186351299285889	-3.0206921100616455	-0.8305779023121752
-2.085374593734741	-3.7536473274230957	-0.1436544546947983
-5.2175397872924805	9.0817232131958	-0.4146503374696061
-9.167160034179688	11.439312934875488	-0.2895733273013039
25.949413299560547	25.475749969482422	0.6461540135033663
-18.02951431274414	-23.229618072509766	0.1077831188927097
-10.616415023803711	27.979358673095703	-0.3754662560277661
-10.594808578491211	21.8931827545166	-0.11523964514149515
9.479768753051758	-0.9848182797431946	-0.13245055763403835
25.429540634155273	-10.772882461547852	-0.0092728809862613
-19.7874755859375	8.704407691955566	-0.480631903471179
12.743619918823242	15.118834495544434	0.4643817742484173
-17.085426330566406	-6.297223091125488	-0.0655815155804853
30.170164108276367	-11.150707244873047	0.4196473217570148
8.229585647583008	29.085594177246094	-0.7668149023213894
-16.91594123840332	11.958769798278809	-0.07540789214709112
9.128732681274414	-1.6893234252929688	0.053830642714129004
15.55898666381836	-40.24652099609375	-0.8877004235985259
-26.721269607543945	8.966575622558594	-0.4706702385310848
-8.045756340026855	3.4037885665893555	-0.29193219071848936
-30.59113121032715	30.067535400390625	-1.3428633832869057
-16.583423614501953	-26.212984085083008	-0.224091292454502
0.8536372780799866	-41.585296630859375	-0.7939377652667255
3.234060764312744	-42.01505661010742	-0.8201670867032631
-16.541494369506836	4.604646682739258	-0.4391009573631581
-13.526330947875977	0.1424088478088379	-0.4469873016852472
6.933999061584473	-9.316475868225098	-0.25325813019927595
8.770511627197266	9.893409729003906	-0.661477645137052
-3.7140867710113525	-19.028947830200195	-1.293340489397633
2.6236090660095215	6.031343460083008	0.2991393703468309
-12.188162803649902	11.720270156860352	-0.6382556647572774
30.897449493408203	12.109578132629395	-0.448849702496345
11.024072647094727	8.998869895935059	-0.5547366826334028
-12.091296195983887	-41.557132720947266	-0.4402159784207533
7.152220249176025	-12.78470230102539	0.0317872770306339
19.527828216552734	33.54368209838867	0.5719087906803336
-36.0402717590332	-5.958314895629883	0.13442277134932812
-20.533893585205078	-22.221271514892578	-0.2510602509427345
-13.296314239501953	21.711618423461914	-0.44881991725412196
-4.065712928771973	-11.470333099365234	-0.2806401928727452
-33.42157745361328	-12.281591415405273	0.3993534016538007
31.530921936035156	12.569328308105469	0.272277103929624
-8.216324806213379	-7.624363899230957	0.40446869732143775
-9.560463905334473	-42.16765213012695	-1.2566662257133174
16.782901763916016	20.39719581604004	-0.3471681127697675
10.793379783630371	29.453277587890625	0.03272217435786423
-37.19353103637695	8.643929481506348	-0.2407471130410805
-3.617163896560669	41.179229736328125	0.6165071671755858
-7.382442474365234	18.25505828857422	-0.2375767391999648
6.981163501739502	-19.47032356262207	-1.1209157659857758
-30.590293884277344	30.10036849975586	-1.3660034316516578
18.813087463378906	-2.674063205718994	-0.26784378418020904
-8.034745216369629	-17.126264572143555	-0.06321625575029967
-16.98095703125	-25.860977172851562	-0.4737766776981706
26.973020553588867	25.26539421081543	0.02362633185242881
16.374910354614258	-24.916913986206055	-0.4141980008689481
-12.892535209655762	2.587782859802246	0.4268523854025528
-3.279022455215454	21.40827751159668	-0.2255393049891205
-15.680509567260742	22.54660987854004	0.5582490637841021
-12.942540168762207	2.462768793106079	-0.1850454618640288
-4.29714822769165	-4.3135881423950195	-0.8557700532599768
46.63130187988281	-21.818105697631836	0.04988703248622822
19.759571075439453	2.1992347240448	0.2784707007794594
-14.978297233581543	10.753829002380371	0.33790453767764883
16.246105194091797	-40.228946685791016	-0.05179924919967946
1.7655351161956787	19.130138397216797	0.15811012527691393
16.70284080505371	-23.20618438720703	-0.4722110715286658
19.686872482299805	-23.68769645690918	-0.17092567969953482

==> figs/tsne_vis_100.dat <==
x	y	effect_size
-11.685572624206543	-6.433349609375	-0.515063092
-18.983312606811523	-2.8635406494140625	-0.2547884317644145
-1.9357256889343262	-6.369401454925537	-0.3500155993667907
-9.989937782287598	-3.0289878845214844	-0.0544143932615662
-6.690612316131592	14.262800216674805	-0.3155888571463778
-4.427377223968506	-4.713891983032227	-0.3826065765217523
4.567325592041016	-10.28481388092041	-0.43621771200982223
-6.470685958862305	-8.449311256408691	-0.1341971087433224
-25.95197105407715	9.244376182556152	-0.8228485928938929
-9.556605339050293	-16.443424224853516	-0.6533060550644308
7.514244079589844	-4.389790058135986	-0.2334315935662559
-11.545674324035645	0.6216145753860474	-0.3723067108635149
15.855904579162598	11.552013397216797	0.08749290740540823
-21.21866226196289	-18.287626266479492	0.1673296971678989
-22.199817657470703	-19.914337158203125	-0.06141389345894665
3.583813428878784	2.783705949783325	-0.3238983884758868
-23.373931884765625	-9.419620513916016	-0.3353710188472311
-13.377885818481445	9.36801528930664	-0.163808284326126
2.085689067840576	21.333513259887695	-0.11516690301715744
-8.239358901977539	-0.929534912109375	-0.07920150960630798
11.215176582336426	-8.472102165222168	-0.3190181726675621
6.6145195960998535	3.4359006881713867	-0.20607443550793084
-1.4201213121414185	-10.025300025939941	-0.5775195183254939
-7.699312210083008	18.598188400268555	-0.03412545703395575
-15.369833946228027	4.0552287101745605	-0.5765111294065501
-14.028495788574219	14.126493453979492	0.013876604502594423
-1.5060381889343262	14.773701667785645	-0.3784521643616546
8.11728572845459	0.21771655976772308	-0.3372561242023443
-2.6616649627685547	-0.42423829436302185	-0.4009045978577087
9.443174362182617	-15.003739356994629	-0.31915938102059505
15.915583610534668	0.8700851202011108	-0.3518599735447719
1.1811491250991821	6.461118221282959	-0.28762644285584504
-7.46664571762085	24.428911209106445	-0.3402732962993347
-20.9726619720459	-0.6711171269416809	-0.3996288071872292
4.406507968902588	25.3208065032959	-0.04575958195107023
1.9282796382904053	14.239211082458496	-0.3865583323863089
-25.4727725982666	-0.24824552237987518	0.06721630519834121
-24.77419090270996	-2.7306625843048096	-0.8297733452738707
-3.3492374420166016	16.982181549072266	-0.34319593344564586
4.615198612213135	-6.649270534515381	-0.3863429649717257
5.464024066925049	15.846700668334961	-0.2245984376654244
-1.318184733390808	19.433135986328125	-0.2320218907427951
4.421916961669922	6.239752769470215	-0.3426577236391185
-6.035727024078369	2.641268730163574	-0.2858063736913558
20.410259246826172	12.990946769714355	0.15060730113109605
11.342930793762207	-3.734340190887451	-0.2875756068695451
-26.902875900268555	-11.061951637268066	-0.3256067301657581
6.234897613525391	18.86893081665039	-0.4078475511099121
10.453263282775879	16.072126388549805	-0.3284442864700424
7.895292282104492	13.455068588256836	-0.36461688726868097
-9.775503158569336	5.219461917877197	-0.12112509282442965
4.252858638763428	-1.7028474807739258	-0.3637697871640798
13.766136169433594	6.380200386047363	-0.1945510402228714
21.103559494018555	4.998253345489502	-0.8234710296989199
-14.882628440856934	-5.1075005531311035	-0.7437806285243992
-26.487550735473633	11.142132759094238	-1.0643762931301899
-7.381101131439209	9.009937286376953	-0.2835871358377781
-10.42579174041748	-24.00030517578125	-0.4919253027700086
11.752366065979004	24.53812599182129	-0.16763184547625046
6.924473762512207	6.351004123687744	-0.076814863871736
23.446182250976562	6.840631484985352	-0.8381216714647711
-8.742281913757324	10.679327964782715	-0.3713697006261078
-2.9162349700927734	-15.680643081665039	-0.28399997985006264
-15.048523902893066	-10.63573932647705	-0.2833533096369196
3.0451226234436035	9.237406730651855	-0.3913864583887649
-16.625335693359375	-14.758462905883789	-0.3325262174435329
-15.074193000793457	-22.26247787475586	-0.4919194863875228
1.698809027671814	0.30158430337905884	-0.30235496614881113
0.5586490631103516	11.852165222167969	-0.2688820054232534
4.660296440124512	12.513370513916016	-0.4438435484424324
8.546213150024414	26.488595962524414	-0.18469950625975154
-28.324785232543945	-15.89321517944336	-0.9079949760053408
-28.93730354309082	-17.67850685119629	-0.7356387055592964
18.385677337646484	15.512406349182129	-0.2854009518027304
-13.688714981079102	20.99327850341797	-0.7095066484656066
9.295381546020508	8.679461479187012	-0.13361286724242988
-5.583067417144775	-15.736143112182617	-0.09329338404783144
-3.6424973011016846	10.672954559326172	-0.2278817171400473
10.275163650512695	5.036913871765137	-0.3965566457923425
2.621965169906616	-13.846484184265137	-0.1466110248243694
-16.516435623168945	-22.756839752197266	-0.7006253261301977
18.684593200683594	-0.40812620520591736	-0.3512764016560532
-1.048751950263977	9.060151100158691	-0.2775734721853275
6.162594795227051	9.31751537322998	-0.3989449152401698
14.343596458435059	-2.0747737884521484	-0.3325285791699662
-3.0839269161224365	5.503977298736572	-0.3108243426627341
2.062129497528076	17.94245719909668	-0.16524126994699012
19.073720932006836	-4.422097682952881	-0.3999949302004936
-6.054702281951904	5.115845203399658	-0.03333378061582284
-0.2216101884841919	2.4923925399780273	-0.2926648931138713
-5.097441673278809	-11.801896095275879	-0.46521651732910296
24.58159065246582	10.339802742004395	0.9420216848630584
10.231971740722656	21.234275817871094	-0.3017226480080412
-0.7190137505531311	-19.47567367553711	-0.2241418925841661
0.6017013192176819	-4.380749702453613	0.2370959864485737
12.975982666015625	17.21994400024414	-0.3659282097970247
-1.0451499223709106	27.157991409301758	-0.6617288552850912
-4.1002302169799805	23.50431251525879	-0.32595458803675903
-19.60918617248535	-12.107183456420898	-0.4704966294853872
11.498087882995605	11.630245208740234	-0.4685073923444415
